Initial State Radiation in the Herwig 7 Angular-Ordered Parton Shower

We study the simulation of initial-state radiation in angular-ordered parton showers in order to investigate how different interpretations of the ordering variable affect the logarithmic accuracy of such showers. This also enables us to implement a recoil scheme which is consistent between final-state and initial-state radiation. We present optimal values of the strong coupling and intrinsic transverse momentum to be used in each version of the parton shower, tuned using $Z^0$-boson production at the LHC at 7 TeV. With these tuned showers, we perform a phenomenological study of the Drell-Yan process at several centre-of-mass energies.

==> rivet-plots/ATLAS_2011_I925932/d02-x01-y01-dot.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-LO.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
XLabel=$p_\perp^W$ [GeV]
RatioPlotReference=/ATLAS_2011_I925932/d02-x01-y01
YLabel=$(1/\sigma_{fid})(\mathrm{d}\sigma_{fid}/\mathrm{d}p_\perp^W)$ [GeV$^{-1}$]
Title=$W\to \mu\nu_{\mu}$ $p_\perp$ with "dressed" kinematics
DrawOnly=/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-LO.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
RatioPlot=1
RatioPlotYMax=1.2
YMin=0.000001
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /ATLAS_2011_I925932/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2011_I925932/d02-x01-y01
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.386700e-02	1.439678e-03	1.439678e-03
8.000000e+00	2.300000e+01	2.538800e-02	6.549695e-04	6.549695e-04
2.300000e+01	3.800000e+01	7.061900e-03	3.380087e-04	3.380087e-04
3.800000e+01	5.500000e+01	2.554000e-03	1.064708e-04	1.064708e-04
5.500000e+01	7.500000e+01	1.035300e-03	4.472192e-05	4.472192e-05
7.500000e+01	9.500000e+01	4.373000e-04	2.244548e-05	2.244548e-05
9.500000e+01	1.200000e+02	1.901300e-04	1.252288e-05	1.252288e-05
1.200000e+02	1.450000e+02	7.291000e-05	6.730242e-06	6.730242e-06
1.450000e+02	1.750000e+02	3.955700e-05	4.548983e-06	4.548983e-06
1.750000e+02	2.100000e+02	1.863300e-05	3.260211e-06	3.260211e-06
2.100000e+02	3.000000e+02	4.658200e-06	1.007665e-06	1.007665e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-LO.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-LO.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=2.13295802372736633e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.211397e-02	1.178754e-05	1.178754e-05
8.000000e+00	2.300000e+01	2.616216e-02	6.099333e-06	6.099333e-06
2.300000e+01	3.800000e+01	7.450313e-03	3.254864e-06	3.254864e-06
3.800000e+01	5.500000e+01	2.653057e-03	1.824484e-06	1.824484e-06
5.500000e+01	7.500000e+01	9.567425e-04	1.010122e-06	1.010122e-06
7.500000e+01	9.500000e+01	3.562968e-04	6.164276e-07	6.164276e-07
9.500000e+01	1.200000e+02	1.533836e-04	3.617517e-07	3.617517e-07
1.200000e+02	1.450000e+02	6.985096e-05	2.441222e-07	2.441222e-07
1.450000e+02	1.750000e+02	3.245509e-05	1.519049e-07	1.519049e-07
1.750000e+02	2.100000e+02	1.442184e-05	9.374917e-08	9.374917e-08
2.100000e+02	3.000000e+02	4.190789e-06	3.151503e-08	3.151503e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=1.50475774025587546e-07
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    8.000000e+00    5.355334e-02    3.285424e-05    3.285424e-05
8.000000e+00    2.300000e+01    2.597135e-02    1.669610e-05    1.669610e-05
2.300000e+01    3.800000e+01    7.268667e-03    8.833177e-06    8.833177e-06
3.800000e+01    5.500000e+01    2.491139e-03    4.862832e-06    4.862832e-06
5.500000e+01    7.500000e+01    9.036635e-04    2.695790e-06    2.695790e-06
7.500000e+01    9.500000e+01    3.224503e-04    1.589881e-06    1.589881e-06
9.500000e+01    1.200000e+02    1.251895e-04    8.741912e-07    8.741912e-07
1.200000e+02    1.450000e+02    5.536352e-05    5.789971e-07    5.789971e-07
1.450000e+02    1.750000e+02    2.584325e-05    3.608635e-07    3.608635e-07
1.750000e+02    2.100000e+02    1.160811e-05    2.269426e-07    2.269426e-07
2.100000e+02    3.000000e+02    3.512540e-06    7.672437e-08    7.672437e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/dot-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=2.81277271039239657e-08
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.535843e-02	1.627102e-05	1.627102e-05
8.000000e+00	2.300000e+01	2.545583e-02	8.147859e-06	8.147859e-06
2.300000e+01	3.800000e+01	7.290987e-03	4.362410e-06	4.362410e-06
3.800000e+01	5.500000e+01	2.425670e-03	2.297973e-06	2.297973e-06
5.500000e+01	7.500000e+01	7.235395e-04	1.081614e-06	1.081614e-06
7.500000e+01	9.500000e+01	2.466464e-04	6.032742e-07	6.032742e-07
9.500000e+01	1.200000e+02	1.070208e-04	3.503623e-07	3.503623e-07
1.200000e+02	1.450000e+02	4.815128e-05	2.339987e-07	2.339987e-07
1.450000e+02	1.750000e+02	2.291900e-05	1.470289e-07	1.470289e-07
1.750000e+02	2.100000e+02	1.034163e-05	9.152919e-08	9.152919e-08
2.100000e+02	3.000000e+02	3.130146e-06	3.135616e-08	3.135616e-08
# END HISTO1D



==> rivet-plots/ATLAS_2011_I925932/d02-x01-y01-pT.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-LO.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
XLabel=$p_\perp^W$ [GeV]
RatioPlotReference=/ATLAS_2011_I925932/d02-x01-y01
YLabel=$(1/\sigma_{fid})(\mathrm{d}\sigma_{fid}/\mathrm{d}p_\perp^W)$ [GeV$^{-1}$]
Title=$W\to \mu\nu_{\mu}$ $p_\perp$ with "dressed" kinematics
DrawOnly=/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-LO.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
RatioPlot=1
RatioPlotYMax=1.2
YMin=0.000001
Legend=1
LogY=1
# END PLOT

# BEGIN HISTO1D /ATLAS_2011_I925932/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2011_I925932/d02-x01-y01
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.386700e-02	1.439678e-03	1.439678e-03
8.000000e+00	2.300000e+01	2.538800e-02	6.549695e-04	6.549695e-04
2.300000e+01	3.800000e+01	7.061900e-03	3.380087e-04	3.380087e-04
3.800000e+01	5.500000e+01	2.554000e-03	1.064708e-04	1.064708e-04
5.500000e+01	7.500000e+01	1.035300e-03	4.472192e-05	4.472192e-05
7.500000e+01	9.500000e+01	4.373000e-04	2.244548e-05	2.244548e-05
9.500000e+01	1.200000e+02	1.901300e-04	1.252288e-05	1.252288e-05
1.200000e+02	1.450000e+02	7.291000e-05	6.730242e-06	6.730242e-06
1.450000e+02	1.750000e+02	3.955700e-05	4.548983e-06	4.548983e-06
1.750000e+02	2.100000e+02	1.863300e-05	3.260211e-06	3.260211e-06
2.100000e+02	3.000000e+02	4.658200e-06	1.007665e-06	1.007665e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-LO.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-LO.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=2.13097964074837097e-08
Title=$p_T$, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.353106e-02	1.194119e-05	1.194119e-05
8.000000e+00	2.300000e+01	2.588492e-02	6.064115e-06	6.064115e-06
2.300000e+01	3.800000e+01	7.236913e-03	3.206422e-06	3.206422e-06
3.800000e+01	5.500000e+01	2.516035e-03	1.775921e-06	1.775921e-06
5.500000e+01	7.500000e+01	8.905120e-04	9.740797e-07	9.740797e-07
7.500000e+01	9.500000e+01	3.421437e-04	6.037804e-07	6.037804e-07
9.500000e+01	1.200000e+02	1.525671e-04	3.606202e-07	3.606202e-07
1.200000e+02	1.450000e+02	6.918696e-05	2.428464e-07	2.428464e-07
1.450000e+02	1.750000e+02	3.227014e-05	1.514012e-07	1.514012e-07
1.750000e+02	2.100000e+02	1.442551e-05	9.371764e-08	9.371764e-08
2.100000e+02	3.000000e+02	4.229048e-06	3.164388e-08	3.164388e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-POWHEG.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=1.58698591630630808e-07
Title=$p_T$, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    8.000000e+00    5.417569e-02    3.392792e-05    3.392792e-05
8.000000e+00    2.300000e+01    2.586485e-02    1.711118e-05    1.711118e-05
2.300000e+01    3.800000e+01    7.109913e-03    8.975958e-06    8.975958e-06
3.800000e+01    5.500000e+01    2.447795e-03    4.943688e-06    4.943688e-06
5.500000e+01    7.500000e+01    8.903760e-04    2.752473e-06    2.752473e-06
7.500000e+01    9.500000e+01    3.221628e-04    1.644831e-06    1.644831e-06
9.500000e+01    1.200000e+02    1.253510e-04    8.989614e-07    8.989614e-07
1.200000e+02    1.450000e+02    5.637604e-05    5.999096e-07    5.999096e-07
1.450000e+02    1.750000e+02    2.554298e-05    3.677612e-07    3.677612e-07
1.750000e+02    2.100000e+02    1.173613e-05    2.307654e-07    2.307654e-07
2.100000e+02    3.000000e+02    3.321639e-06    7.666633e-08    7.666633e-08
# END HISTO1D




# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/W-7TeV/pT-MCATNLO.yoda/ATLAS_2011_I925932/d02-x01-y01
ScaledBy=2.81171477310645714e-08
Title=$p_T$, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	8.000000e+00	5.548218e-02	1.628148e-05	1.628148e-05
8.000000e+00	2.300000e+01	2.554873e-02	8.159335e-06	8.159335e-06
2.300000e+01	3.800000e+01	7.285453e-03	4.359796e-06	4.359796e-06
3.800000e+01	5.500000e+01	2.352354e-03	2.264173e-06	2.264173e-06
5.500000e+01	7.500000e+01	6.764530e-04	1.041227e-06	1.041227e-06
7.500000e+01	9.500000e+01	2.413773e-04	5.936186e-07	5.936186e-07
9.500000e+01	1.200000e+02	1.065753e-04	3.487660e-07	3.487660e-07
1.200000e+02	1.450000e+02	4.813580e-05	2.440615e-07	2.440615e-07
1.450000e+02	1.750000e+02	2.289629e-05	1.476363e-07	1.476363e-07
1.750000e+02	2.100000e+02	1.034437e-05	9.123824e-08	9.123824e-08
2.100000e+02	3.000000e+02	3.163014e-06	3.152555e-08	3.152555e-08
# END HISTO1D



==> rivet-plots/ATLAS_2012_I1204784/d02-x01-y02-LO-full.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO-NLOPDF.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
DrawOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO-NLOPDF.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
Title=$\phi^*_\eta$ spectrum, Z$\rightarrow\mu\mu$ (dressed)
RatioPlotReference=/ATLAS_2012_I1204784/d02-x01-y02
RatioPlot=1
RatioPlotYMin=0.7
RatioPlotYMax=1.06
LogX=1
LogY=1
LegendXPos=0.1
XLabel=$\phi^*_\eta$
YLabel=$\frac{1}{\sigma_{\text{fid.}}}\frac{\mathrm{d}\sigma_{\text{fid.}}}{\mathrm{d}\phi^*_\eta}$
XMin=0.001
YMin=0.001
LegendYPos=0.6
Legend=1
LeftMargin=1.5
# END PLOT

# BEGIN HISTO1D /ATLAS_2012_I1204784/d02-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2012_I1204784/d02-x01-y02
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.670000e+00	4.642607e-02	4.642607e-02
4.000000e-03	8.000000e-03	9.660000e+00	4.149305e-02	4.149305e-02
8.000000e-03	1.200000e-02	9.340000e+00	4.356887e-02	4.356887e-02
1.200000e-02	1.600000e-02	9.170000e+00	4.277586e-02	4.277586e-02
1.600000e-02	2.000000e-02	8.760000e+00	3.958512e-02	3.958512e-02
2.000000e-02	2.400000e-02	8.440000e+00	4.214088e-02	4.214088e-02
2.400000e-02	2.900000e-02	8.000000e+00	3.663441e-02	3.663441e-02
2.900000e-02	3.400000e-02	7.520000e+00	3.330095e-02	3.330095e-02
3.400000e-02	3.900000e-02	7.090000e+00	3.146874e-02	3.146874e-02
3.900000e-02	4.500000e-02	6.490000e+00	2.761112e-02	2.761112e-02
4.500000e-02	5.100000e-02	5.990000e+00	2.636281e-02	2.636281e-02
5.100000e-02	5.700000e-02	5.530000e+00	2.621943e-02	2.621943e-02
5.700000e-02	6.400000e-02	5.010000e+00	2.204969e-02	2.204969e-02
6.400000e-02	7.200000e-02	4.520000e+00	2.124881e-02	2.124881e-02
7.200000e-02	8.100000e-02	4.060000e+00	1.780855e-02	1.780855e-02
8.100000e-02	9.100000e-02	3.550000e+00	1.604192e-02	1.604192e-02
9.100000e-02	1.020000e-01	3.160000e+00	1.455659e-02	1.455659e-02
1.020000e-01	1.140000e-01	2.750000e+00	1.341030e-02	1.341030e-02
1.140000e-01	1.280000e-01	2.370000e+00	1.146453e-02	1.146453e-02
1.280000e-01	1.450000e-01	2.010000e+00	9.438443e-03	9.438443e-03
1.450000e-01	1.650000e-01	1.680000e+00	8.480257e-03	8.480257e-03
1.650000e-01	1.890000e-01	1.365000e+00	6.416952e-03	6.416952e-03
1.890000e-01	2.190000e-01	1.093000e+00	5.183402e-03	5.183402e-03
2.190000e-01	2.580000e-01	8.280000e-01	3.892481e-03	3.892481e-03
2.580000e-01	3.120000e-01	5.970000e-01	2.760439e-03	2.760439e-03
3.120000e-01	3.910000e-01	3.960000e-01	1.867928e-03	1.867928e-03
3.910000e-01	5.240000e-01	2.290000e-01	1.118589e-03	1.118589e-03
5.240000e-01	6.950000e-01	1.168000e-01	6.963083e-04	6.963083e-04
6.950000e-01	9.180000e-01	5.790000e-02	4.333613e-04	4.333613e-04
9.180000e-01	1.153000e+00	2.910000e-02	2.966773e-04	2.966773e-04
1.153000e+00	1.496000e+00	1.510000e-02	1.758486e-04	1.758486e-04
1.496000e+00	1.947000e+00	7.060000e-03	1.038204e-04	1.038204e-04
1.947000e+00	2.522000e+00	3.560000e-03	6.575890e-05	6.575890e-05
2.522000e+00	3.277000e+00	1.800000e-03	4.041391e-05	4.041391e-05
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.25343677840024956e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.713298e+00	7.397348e-03	7.397348e-03
4.000000e-03	8.000000e-03	9.602700e+00	7.355113e-03	7.355113e-03
8.000000e-03	1.200000e-02	9.441590e+00	7.293152e-03	7.293152e-03
1.200000e-02	1.600000e-02	9.148965e+00	7.179243e-03	7.179243e-03
1.600000e-02	2.000000e-02	8.815665e+00	7.047259e-03	7.047259e-03
2.000000e-02	2.400000e-02	8.424005e+00	6.888934e-03	6.888934e-03
2.400000e-02	2.900000e-02	7.976022e+00	5.995575e-03	5.995575e-03
2.900000e-02	3.400000e-02	7.465216e+00	5.800413e-03	5.800413e-03
3.400000e-02	3.900000e-02	6.997678e+00	5.615839e-03	5.615839e-03
3.900000e-02	4.500000e-02	6.500192e+00	4.940947e-03	4.940947e-03
4.500000e-02	5.100000e-02	5.989970e+00	4.743068e-03	4.743068e-03
5.100000e-02	5.700000e-02	5.513255e+00	4.550416e-03	4.550416e-03
5.700000e-02	6.400000e-02	5.043124e+00	4.029243e-03	4.029243e-03
6.400000e-02	7.200000e-02	4.569474e+00	3.587656e-03	3.587656e-03
7.200000e-02	8.100000e-02	4.085453e+00	3.198317e-03	3.198317e-03
8.100000e-02	9.100000e-02	3.626713e+00	2.858770e-03	2.858770e-03
9.100000e-02	1.020000e-01	3.182842e+00	2.553488e-03	2.553488e-03
1.020000e-01	1.140000e-01	2.780634e+00	2.285093e-03	2.285093e-03
1.140000e-01	1.280000e-01	2.400531e+00	1.965678e-03	1.965678e-03
1.280000e-01	1.450000e-01	2.032842e+00	1.641535e-03	1.641535e-03
1.450000e-01	1.650000e-01	1.687068e+00	1.378713e-03	1.378713e-03
1.650000e-01	1.890000e-01	1.372098e+00	1.135036e-03	1.135036e-03
1.890000e-01	2.190000e-01	1.086365e+00	9.033375e-04	9.033375e-04
2.190000e-01	2.580000e-01	8.259395e-01	6.908193e-04	6.908193e-04
2.580000e-01	3.120000e-01	5.950393e-01	4.983088e-04	4.983088e-04
3.120000e-01	3.910000e-01	3.943106e-01	3.353732e-04	3.353732e-04
3.910000e-01	5.240000e-01	2.274526e-01	1.963099e-04	1.963099e-04
5.240000e-01	6.950000e-01	1.164304e-01	1.238676e-04	1.238676e-04
6.950000e-01	9.180000e-01	5.603399e-02	7.524817e-05	7.524817e-05
9.180000e-01	1.153000e+00	2.720531e-02	5.107585e-05	5.107585e-05
1.153000e+00	1.496000e+00	1.354007e-02	2.982539e-05	2.982539e-05
1.496000e+00	1.947000e+00	6.546408e-03	1.808573e-05	1.808573e-05
1.947000e+00	2.522000e+00	3.205014e-03	1.120737e-05	1.120737e-05
2.522000e+00	3.277000e+00	1.622146e-03	6.958157e-06	6.958157e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=blue
LineStyle=dashed
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.25541959284804630e-08
Title=$p_T$, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.752270e+00	7.415434e-03	7.415434e-03
4.000000e-03	8.000000e-03	9.640413e+00	7.372784e-03	7.372784e-03
8.000000e-03	1.200000e-02	9.477945e+00	7.310393e-03	7.310393e-03
1.200000e-02	1.600000e-02	9.176322e+00	7.193131e-03	7.193131e-03
1.600000e-02	2.000000e-02	8.839525e+00	7.059893e-03	7.059893e-03
2.000000e-02	2.400000e-02	8.452540e+00	6.903627e-03	6.903627e-03
2.400000e-02	2.900000e-02	8.017078e+00	6.013631e-03	6.013631e-03
2.900000e-02	3.400000e-02	7.522888e+00	5.825336e-03	5.825336e-03
3.400000e-02	3.900000e-02	7.053950e+00	5.640855e-03	5.640855e-03
3.900000e-02	4.500000e-02	6.549163e+00	4.961705e-03	4.961705e-03
4.500000e-02	5.100000e-02	6.032950e+00	4.762148e-03	4.762148e-03
5.100000e-02	5.700000e-02	5.549062e+00	4.567177e-03	4.567177e-03
5.700000e-02	6.400000e-02	5.075677e+00	4.044005e-03	4.044005e-03
6.400000e-02	7.200000e-02	4.597338e+00	3.600161e-03	3.600161e-03
7.200000e-02	8.100000e-02	4.111732e+00	3.209999e-03	3.209999e-03
8.100000e-02	9.100000e-02	3.641181e+00	2.865727e-03	2.865727e-03
9.100000e-02	1.020000e-01	3.201492e+00	2.562085e-03	2.562085e-03
1.020000e-01	1.140000e-01	2.787197e+00	2.288795e-03	2.288795e-03
1.140000e-01	1.280000e-01	2.406346e+00	1.968923e-03	1.968923e-03
1.280000e-01	1.450000e-01	2.037607e+00	1.644180e-03	1.644180e-03
1.450000e-01	1.650000e-01	1.689785e+00	1.380430e-03	1.380430e-03
1.650000e-01	1.890000e-01	1.372165e+00	1.135563e-03	1.135563e-03
1.890000e-01	2.190000e-01	1.082790e+00	9.022465e-04	9.022465e-04
2.190000e-01	2.580000e-01	8.237169e-01	6.901927e-04	6.901927e-04
2.580000e-01	3.120000e-01	5.896302e-01	4.962570e-04	4.962570e-04
3.120000e-01	3.910000e-01	3.884686e-01	3.330260e-04	3.330260e-04
3.910000e-01	5.240000e-01	2.214376e-01	1.937821e-04	1.937821e-04
5.240000e-01	6.950000e-01	1.117514e-01	1.214066e-04	1.214066e-04
6.950000e-01	9.180000e-01	5.334906e-02	7.345556e-05	7.345556e-05
9.180000e-01	1.153000e+00	2.621489e-02	5.015956e-05	5.015956e-05
1.153000e+00	1.496000e+00	1.327541e-02	2.954545e-05	2.954545e-05
1.496000e+00	1.947000e+00	6.389889e-03	1.787607e-05	1.787607e-05
1.947000e+00	2.522000e+00	3.147859e-03	1.111188e-05	1.111188e-05
2.522000e+00	3.277000e+00	1.606277e-03	6.927084e-06	6.927084e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO-NLOPDF.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO-NLOPDF.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.25439479047237752e-08
Title=dot, LO (NLO PDF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.681210e+00	7.386689e-03	7.386689e-03
4.000000e-03	8.000000e-03	9.574962e+00	7.346044e-03	7.346044e-03
8.000000e-03	1.200000e-02	9.412475e+00	7.283447e-03	7.283447e-03
1.200000e-02	1.600000e-02	9.141170e+00	7.177710e-03	7.177710e-03
1.600000e-02	2.000000e-02	8.811195e+00	7.046970e-03	7.046970e-03
2.000000e-02	2.400000e-02	8.424618e+00	6.890648e-03	6.890648e-03
2.400000e-02	2.900000e-02	8.000170e+00	6.005921e-03	6.005921e-03
2.900000e-02	3.400000e-02	7.514782e+00	5.820873e-03	5.820873e-03
3.400000e-02	3.900000e-02	7.049560e+00	5.637817e-03	5.637817e-03
3.900000e-02	4.500000e-02	6.548205e+00	4.960215e-03	4.960215e-03
4.500000e-02	5.100000e-02	6.043690e+00	4.765303e-03	4.765303e-03
5.100000e-02	5.700000e-02	5.564015e+00	4.572287e-03	4.572287e-03
5.700000e-02	6.400000e-02	5.090230e+00	4.048878e-03	4.048878e-03
6.400000e-02	7.200000e-02	4.614154e+00	3.605920e-03	3.605920e-03
7.200000e-02	8.100000e-02	4.117644e+00	3.211576e-03	3.211576e-03
8.100000e-02	9.100000e-02	3.645629e+00	2.866825e-03	2.866825e-03
9.100000e-02	1.020000e-01	3.203212e+00	2.562191e-03	2.562191e-03
1.020000e-01	1.140000e-01	2.789868e+00	2.289371e-03	2.289371e-03
1.140000e-01	1.280000e-01	2.402898e+00	1.967065e-03	1.967065e-03
1.280000e-01	1.450000e-01	2.035884e+00	1.643112e-03	1.643112e-03
1.450000e-01	1.650000e-01	1.683100e+00	1.377384e-03	1.377384e-03
1.650000e-01	1.890000e-01	1.365654e+00	1.132608e-03	1.132608e-03
1.890000e-01	2.190000e-01	1.076669e+00	8.994881e-04	8.994881e-04
2.190000e-01	2.580000e-01	8.182962e-01	6.877616e-04	6.877616e-04
2.580000e-01	3.120000e-01	5.865881e-01	4.948627e-04	4.948627e-04
3.120000e-01	3.910000e-01	3.881446e-01	3.328114e-04	3.328114e-04
3.910000e-01	5.240000e-01	2.237992e-01	1.947684e-04	1.947684e-04
5.240000e-01	6.950000e-01	1.148373e-01	1.230434e-04	1.230434e-04
6.950000e-01	9.180000e-01	5.550422e-02	7.490753e-05	7.490753e-05
9.180000e-01	1.153000e+00	2.701024e-02	5.090322e-05	5.090322e-05
1.153000e+00	1.496000e+00	1.351447e-02	2.980352e-05	2.980352e-05
1.496000e+00	1.947000e+00	6.509002e-03	1.803782e-05	1.803782e-05
1.947000e+00	2.522000e+00	3.194301e-03	1.119100e-05	1.119100e-05
2.522000e+00	3.277000e+00	1.616804e-03	6.948167e-06	6.948167e-06
# END HISTO1D



==> rivet-plots/ATLAS_2012_I1204784/d02-x01-y02-dot.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/ATLAS_2012_I1204784/d02-x01-y02
DrawOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/ATLAS_2012_I1204784/d02-x01-y02
Title=$\phi^*_\eta$ spectrum, Z$\rightarrow\mu\mu$ (dressed)
RatioPlotReference=/ATLAS_2012_I1204784/d02-x01-y02
RatioPlot=1
RatioPlotYMin=0.7
RatioPlotYMax=1.06
LogX=1
LogY=1
LegendXPos=0.1
XLabel=$\phi^*_\eta$
YLabel=$\frac{1}{\sigma_{\text{fid.}}}\frac{\mathrm{d}\sigma_{\text{fid.}}}{\mathrm{d}\phi^*_\eta}$
XMin=0.001
YMin=0.001
LegendYPos=0.6
Legend=1
LeftMargin=1.5
# END PLOT

# BEGIN HISTO1D /ATLAS_2012_I1204784/d02-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2012_I1204784/d02-x01-y02
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.670000e+00	4.642607e-02	4.642607e-02
4.000000e-03	8.000000e-03	9.660000e+00	4.149305e-02	4.149305e-02
8.000000e-03	1.200000e-02	9.340000e+00	4.356887e-02	4.356887e-02
1.200000e-02	1.600000e-02	9.170000e+00	4.277586e-02	4.277586e-02
1.600000e-02	2.000000e-02	8.760000e+00	3.958512e-02	3.958512e-02
2.000000e-02	2.400000e-02	8.440000e+00	4.214088e-02	4.214088e-02
2.400000e-02	2.900000e-02	8.000000e+00	3.663441e-02	3.663441e-02
2.900000e-02	3.400000e-02	7.520000e+00	3.330095e-02	3.330095e-02
3.400000e-02	3.900000e-02	7.090000e+00	3.146874e-02	3.146874e-02
3.900000e-02	4.500000e-02	6.490000e+00	2.761112e-02	2.761112e-02
4.500000e-02	5.100000e-02	5.990000e+00	2.636281e-02	2.636281e-02
5.100000e-02	5.700000e-02	5.530000e+00	2.621943e-02	2.621943e-02
5.700000e-02	6.400000e-02	5.010000e+00	2.204969e-02	2.204969e-02
6.400000e-02	7.200000e-02	4.520000e+00	2.124881e-02	2.124881e-02
7.200000e-02	8.100000e-02	4.060000e+00	1.780855e-02	1.780855e-02
8.100000e-02	9.100000e-02	3.550000e+00	1.604192e-02	1.604192e-02
9.100000e-02	1.020000e-01	3.160000e+00	1.455659e-02	1.455659e-02
1.020000e-01	1.140000e-01	2.750000e+00	1.341030e-02	1.341030e-02
1.140000e-01	1.280000e-01	2.370000e+00	1.146453e-02	1.146453e-02
1.280000e-01	1.450000e-01	2.010000e+00	9.438443e-03	9.438443e-03
1.450000e-01	1.650000e-01	1.680000e+00	8.480257e-03	8.480257e-03
1.650000e-01	1.890000e-01	1.365000e+00	6.416952e-03	6.416952e-03
1.890000e-01	2.190000e-01	1.093000e+00	5.183402e-03	5.183402e-03
2.190000e-01	2.580000e-01	8.280000e-01	3.892481e-03	3.892481e-03
2.580000e-01	3.120000e-01	5.970000e-01	2.760439e-03	2.760439e-03
3.120000e-01	3.910000e-01	3.960000e-01	1.867928e-03	1.867928e-03
3.910000e-01	5.240000e-01	2.290000e-01	1.118589e-03	1.118589e-03
5.240000e-01	6.950000e-01	1.168000e-01	6.963083e-04	6.963083e-04
6.950000e-01	9.180000e-01	5.790000e-02	4.333613e-04	4.333613e-04
9.180000e-01	1.153000e+00	2.910000e-02	2.966773e-04	2.966773e-04
1.153000e+00	1.496000e+00	1.510000e-02	1.758486e-04	1.758486e-04
1.496000e+00	1.947000e+00	7.060000e-03	1.038204e-04	1.038204e-04
1.947000e+00	2.522000e+00	3.560000e-03	6.575890e-05	6.575890e-05
2.522000e+00	3.277000e+00	1.800000e-03	4.041391e-05	4.041391e-05
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.25343677840024956e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.713298e+00	7.397348e-03	7.397348e-03
4.000000e-03	8.000000e-03	9.602700e+00	7.355113e-03	7.355113e-03
8.000000e-03	1.200000e-02	9.441590e+00	7.293152e-03	7.293152e-03
1.200000e-02	1.600000e-02	9.148965e+00	7.179243e-03	7.179243e-03
1.600000e-02	2.000000e-02	8.815665e+00	7.047259e-03	7.047259e-03
2.000000e-02	2.400000e-02	8.424005e+00	6.888934e-03	6.888934e-03
2.400000e-02	2.900000e-02	7.976022e+00	5.995575e-03	5.995575e-03
2.900000e-02	3.400000e-02	7.465216e+00	5.800413e-03	5.800413e-03
3.400000e-02	3.900000e-02	6.997678e+00	5.615839e-03	5.615839e-03
3.900000e-02	4.500000e-02	6.500192e+00	4.940947e-03	4.940947e-03
4.500000e-02	5.100000e-02	5.989970e+00	4.743068e-03	4.743068e-03
5.100000e-02	5.700000e-02	5.513255e+00	4.550416e-03	4.550416e-03
5.700000e-02	6.400000e-02	5.043124e+00	4.029243e-03	4.029243e-03
6.400000e-02	7.200000e-02	4.569474e+00	3.587656e-03	3.587656e-03
7.200000e-02	8.100000e-02	4.085453e+00	3.198317e-03	3.198317e-03
8.100000e-02	9.100000e-02	3.626713e+00	2.858770e-03	2.858770e-03
9.100000e-02	1.020000e-01	3.182842e+00	2.553488e-03	2.553488e-03
1.020000e-01	1.140000e-01	2.780634e+00	2.285093e-03	2.285093e-03
1.140000e-01	1.280000e-01	2.400531e+00	1.965678e-03	1.965678e-03
1.280000e-01	1.450000e-01	2.032842e+00	1.641535e-03	1.641535e-03
1.450000e-01	1.650000e-01	1.687068e+00	1.378713e-03	1.378713e-03
1.650000e-01	1.890000e-01	1.372098e+00	1.135036e-03	1.135036e-03
1.890000e-01	2.190000e-01	1.086365e+00	9.033375e-04	9.033375e-04
2.190000e-01	2.580000e-01	8.259395e-01	6.908193e-04	6.908193e-04
2.580000e-01	3.120000e-01	5.950393e-01	4.983088e-04	4.983088e-04
3.120000e-01	3.910000e-01	3.943106e-01	3.353732e-04	3.353732e-04
3.910000e-01	5.240000e-01	2.274526e-01	1.963099e-04	1.963099e-04
5.240000e-01	6.950000e-01	1.164304e-01	1.238676e-04	1.238676e-04
6.950000e-01	9.180000e-01	5.603399e-02	7.524817e-05	7.524817e-05
9.180000e-01	1.153000e+00	2.720531e-02	5.107585e-05	5.107585e-05
1.153000e+00	1.496000e+00	1.354007e-02	2.982539e-05	2.982539e-05
1.496000e+00	1.947000e+00	6.546408e-03	1.808573e-05	1.808573e-05
1.947000e+00	2.522000e+00	3.205014e-03	1.120737e-05	1.120737e-05
2.522000e+00	3.277000e+00	1.622146e-03	6.958157e-06	6.958157e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.31414331162108633e-08
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-03    9.702940e+00    7.686315e-03    7.686315e-03
4.000000e-03    8.000000e-03    9.620740e+00    7.640672e-03    7.640672e-03
8.000000e-03    1.200000e-02    9.466488e+00    7.569975e-03    7.569975e-03
1.200000e-02    1.600000e-02    9.267922e+00    7.487956e-03    7.487956e-03
1.600000e-02    2.000000e-02    8.972560e+00    7.367930e-03    7.367930e-03
2.000000e-02    2.400000e-02    8.565762e+00    7.199251e-03    7.199251e-03
2.400000e-02    2.900000e-02    8.075194e+00    6.251937e-03    6.251937e-03
2.900000e-02    3.400000e-02    7.562342e+00    6.050331e-03    6.050331e-03
3.400000e-02    3.900000e-02    7.061122e+00    5.848618e-03    5.848618e-03
3.900000e-02    4.500000e-02    6.562827e+00    5.145170e-03    5.145170e-03
4.500000e-02    5.100000e-02    6.046303e+00    4.941992e-03    4.941992e-03
5.100000e-02    5.700000e-02    5.591623e+00    4.751404e-03    4.751404e-03
5.700000e-02    6.400000e-02    5.128001e+00    4.213245e-03    4.213245e-03
6.400000e-02    7.200000e-02    4.641303e+00    3.749386e-03    3.749386e-03
7.200000e-02    8.100000e-02    4.160571e+00    3.347875e-03    3.347875e-03
8.100000e-02    9.100000e-02    3.677654e+00    2.986502e-03    2.986502e-03
9.100000e-02    1.020000e-01    3.227000e+00    2.667949e-03    2.667949e-03
1.020000e-01    1.140000e-01    2.813090e+00    2.385059e-03    2.385059e-03
1.140000e-01    1.280000e-01    2.421592e+00    2.049331e-03    2.049331e-03
1.280000e-01    1.450000e-01    2.050418e+00    1.711095e-03    1.711095e-03
1.450000e-01    1.650000e-01    1.698473e+00    1.436017e-03    1.436017e-03
1.650000e-01    1.890000e-01    1.376398e+00    1.180208e-03    1.180208e-03
1.890000e-01    2.190000e-01    1.084236e+00    9.371921e-04    9.371921e-04
2.190000e-01    2.580000e-01    8.201451e-01    7.149746e-04    7.149746e-04
2.580000e-01    3.120000e-01    5.840785e-01    5.127210e-04    5.127210e-04
3.120000e-01    3.910000e-01    3.814528e-01    3.426178e-04    3.426178e-04
3.910000e-01    5.240000e-01    2.142953e-01    1.979366e-04    1.979366e-04
5.240000e-01    6.950000e-01    1.066289e-01    1.231219e-04    1.231219e-04
6.950000e-01    9.180000e-01    5.078525e-02    7.431160e-05    7.431160e-05
9.180000e-01    1.153000e+00    2.446225e-02    5.005543e-05    5.005543e-05
1.153000e+00    1.496000e+00    1.226786e-02    2.919931e-05    2.919931e-05
1.496000e+00    1.947000e+00    5.915452e-03    1.762831e-05    1.762831e-05
1.947000e+00    2.522000e+00    2.908303e-03    1.094651e-05    1.094651e-05
2.522000e+00    3.277000e+00    1.480654e-03    6.819055e-06    6.819055e-06
# END HISTO1D

# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=3.12068678745423639e-08
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.724198e+00	1.040778e-02	1.040778e-02
4.000000e-03	8.000000e-03	9.620382e+00	1.034209e-02	1.034209e-02
8.000000e-03	1.200000e-02	9.468130e+00	1.025608e-02	1.025608e-02
1.200000e-02	1.600000e-02	9.216767e+00	1.012036e-02	1.012036e-02
1.600000e-02	2.000000e-02	8.914077e+00	9.950638e-03	9.950638e-03
2.000000e-02	2.400000e-02	8.559200e+00	9.756620e-03	9.756620e-03
2.400000e-02	2.900000e-02	8.126476e+00	8.514033e-03	8.514033e-03
2.900000e-02	3.400000e-02	7.643920e+00	8.266479e-03	8.266479e-03
3.400000e-02	3.900000e-02	7.135702e+00	7.998025e-03	7.998025e-03
3.900000e-02	4.500000e-02	6.594635e+00	7.043464e-03	7.043464e-03
4.500000e-02	5.100000e-02	6.054685e+00	6.771088e-03	6.771088e-03
5.100000e-02	5.700000e-02	5.556507e+00	6.495841e-03	6.495841e-03
5.700000e-02	6.400000e-02	5.065731e+00	5.739157e-03	5.739157e-03
6.400000e-02	7.200000e-02	4.562234e+00	5.085425e-03	5.085425e-03
7.200000e-02	8.100000e-02	4.059962e+00	4.524138e-03	4.524138e-03
8.100000e-02	9.100000e-02	3.586384e+00	4.038461e-03	4.038461e-03
9.100000e-02	1.020000e-01	3.153638e+00	3.605897e-03	3.605897e-03
1.020000e-01	1.140000e-01	2.746963e+00	3.221540e-03	3.221540e-03
1.140000e-01	1.280000e-01	2.370920e+00	2.772214e-03	2.772214e-03
1.280000e-01	1.450000e-01	2.009318e+00	2.315254e-03	2.315254e-03
1.450000e-01	1.650000e-01	1.677362e+00	1.947969e-03	1.947969e-03
1.650000e-01	1.890000e-01	1.370993e+00	1.606092e-03	1.606092e-03
1.890000e-01	2.190000e-01	1.090661e+00	1.279442e-03	1.279442e-03
2.190000e-01	2.580000e-01	8.369205e-01	9.802410e-04	9.802410e-04
2.580000e-01	3.120000e-01	6.061991e-01	7.062304e-04	7.062304e-04
3.120000e-01	3.910000e-01	4.026452e-01	4.729176e-04	4.729176e-04
3.910000e-01	5.240000e-01	2.287072e-01	2.702943e-04	2.702943e-04
5.240000e-01	6.950000e-01	1.112178e-01	1.601146e-04	1.601146e-04
6.950000e-01	9.180000e-01	5.016381e-02	8.990107e-05	8.990107e-05
9.180000e-01	1.153000e+00	2.376934e-02	5.870353e-05	5.870353e-05
1.153000e+00	1.496000e+00	1.182397e-02	3.392806e-05	3.392806e-05
1.496000e+00	1.947000e+00	5.705208e-03	2.050029e-05	2.050029e-05
1.947000e+00	2.522000e+00	2.831216e-03	1.278143e-05	1.278143e-05
2.522000e+00	3.277000e+00	1.447666e-03	7.984736e-06	7.984736e-06
# END HISTO1D



==> rivet-plots/ATLAS_2012_I1204784/d02-x01-y02-powheg.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LeftMargin=1.5
XLabel=$\phi^*_\eta$
YLabel=$\frac{1}{\sigma_{\text{fid.}}}\frac{\mathrm{d}\sigma_{\text{fid.}}}{\mathrm{d}\phi^*_\eta}$
YMin=0.001
XMin=0.001
LogX=1
LegendYPos=0.6
LegendXPos=0.1
RatioPlotYMin=0.8
RatioPlotYMax=1.2
Title=$\phi^*_\eta$ spectrum, Z$\rightarrow\mu\mu$ (dressed)
DrawOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
LegendOnly=/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
RatioPlot=1
RatioPlotReference=/ATLAS_2012_I1204784/d02-x01-y02
# END PLOT

# BEGIN HISTO1D /ATLAS_2012_I1204784/d02-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2012_I1204784/d02-x01-y02
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.670000e+00	4.642607e-02	4.642607e-02
4.000000e-03	8.000000e-03	9.660000e+00	4.149305e-02	4.149305e-02
8.000000e-03	1.200000e-02	9.340000e+00	4.356887e-02	4.356887e-02
1.200000e-02	1.600000e-02	9.170000e+00	4.277586e-02	4.277586e-02
1.600000e-02	2.000000e-02	8.760000e+00	3.958512e-02	3.958512e-02
2.000000e-02	2.400000e-02	8.440000e+00	4.214088e-02	4.214088e-02
2.400000e-02	2.900000e-02	8.000000e+00	3.663441e-02	3.663441e-02
2.900000e-02	3.400000e-02	7.520000e+00	3.330095e-02	3.330095e-02
3.400000e-02	3.900000e-02	7.090000e+00	3.146874e-02	3.146874e-02
3.900000e-02	4.500000e-02	6.490000e+00	2.761112e-02	2.761112e-02
4.500000e-02	5.100000e-02	5.990000e+00	2.636281e-02	2.636281e-02
5.100000e-02	5.700000e-02	5.530000e+00	2.621943e-02	2.621943e-02
5.700000e-02	6.400000e-02	5.010000e+00	2.204969e-02	2.204969e-02
6.400000e-02	7.200000e-02	4.520000e+00	2.124881e-02	2.124881e-02
7.200000e-02	8.100000e-02	4.060000e+00	1.780855e-02	1.780855e-02
8.100000e-02	9.100000e-02	3.550000e+00	1.604192e-02	1.604192e-02
9.100000e-02	1.020000e-01	3.160000e+00	1.455659e-02	1.455659e-02
1.020000e-01	1.140000e-01	2.750000e+00	1.341030e-02	1.341030e-02
1.140000e-01	1.280000e-01	2.370000e+00	1.146453e-02	1.146453e-02
1.280000e-01	1.450000e-01	2.010000e+00	9.438443e-03	9.438443e-03
1.450000e-01	1.650000e-01	1.680000e+00	8.480257e-03	8.480257e-03
1.650000e-01	1.890000e-01	1.365000e+00	6.416952e-03	6.416952e-03
1.890000e-01	2.190000e-01	1.093000e+00	5.183402e-03	5.183402e-03
2.190000e-01	2.580000e-01	8.280000e-01	3.892481e-03	3.892481e-03
2.580000e-01	3.120000e-01	5.970000e-01	2.760439e-03	2.760439e-03
3.120000e-01	3.910000e-01	3.960000e-01	1.867928e-03	1.867928e-03
3.910000e-01	5.240000e-01	2.290000e-01	1.118589e-03	1.118589e-03
5.240000e-01	6.950000e-01	1.168000e-01	6.963083e-04	6.963083e-04
6.950000e-01	9.180000e-01	5.790000e-02	4.333613e-04	4.333613e-04
9.180000e-01	1.153000e+00	2.910000e-02	2.966773e-04	2.966773e-04
1.153000e+00	1.496000e+00	1.510000e-02	1.758486e-04	1.758486e-04
1.496000e+00	1.947000e+00	7.060000e-03	1.038204e-04	1.038204e-04
1.947000e+00	2.522000e+00	3.560000e-03	6.575890e-05	6.575890e-05
2.522000e+00	3.277000e+00	1.800000e-03	4.041391e-05	4.041391e-05
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.31414331162108633e-08
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.702940e+00	7.686315e-03	7.686315e-03
4.000000e-03	8.000000e-03	9.620740e+00	7.640672e-03	7.640672e-03
8.000000e-03	1.200000e-02	9.466488e+00	7.569975e-03	7.569975e-03
1.200000e-02	1.600000e-02	9.267922e+00	7.487956e-03	7.487956e-03
1.600000e-02	2.000000e-02	8.972560e+00	7.367930e-03	7.367930e-03
2.000000e-02	2.400000e-02	8.565762e+00	7.199251e-03	7.199251e-03
2.400000e-02	2.900000e-02	8.075194e+00	6.251937e-03	6.251937e-03
2.900000e-02	3.400000e-02	7.562342e+00	6.050331e-03	6.050331e-03
3.400000e-02	3.900000e-02	7.061122e+00	5.848618e-03	5.848618e-03
3.900000e-02	4.500000e-02	6.562827e+00	5.145170e-03	5.145170e-03
4.500000e-02	5.100000e-02	6.046303e+00	4.941992e-03	4.941992e-03
5.100000e-02	5.700000e-02	5.591623e+00	4.751404e-03	4.751404e-03
5.700000e-02	6.400000e-02	5.128001e+00	4.213245e-03	4.213245e-03
6.400000e-02	7.200000e-02	4.641303e+00	3.749386e-03	3.749386e-03
7.200000e-02	8.100000e-02	4.160571e+00	3.347875e-03	3.347875e-03
8.100000e-02	9.100000e-02	3.677654e+00	2.986502e-03	2.986502e-03
9.100000e-02	1.020000e-01	3.227000e+00	2.667949e-03	2.667949e-03
1.020000e-01	1.140000e-01	2.813090e+00	2.385059e-03	2.385059e-03
1.140000e-01	1.280000e-01	2.421592e+00	2.049331e-03	2.049331e-03
1.280000e-01	1.450000e-01	2.050418e+00	1.711095e-03	1.711095e-03
1.450000e-01	1.650000e-01	1.698473e+00	1.436017e-03	1.436017e-03
1.650000e-01	1.890000e-01	1.376398e+00	1.180208e-03	1.180208e-03
1.890000e-01	2.190000e-01	1.084236e+00	9.371921e-04	9.371921e-04
2.190000e-01	2.580000e-01	8.201451e-01	7.149746e-04	7.149746e-04
2.580000e-01	3.120000e-01	5.840785e-01	5.127210e-04	5.127210e-04
3.120000e-01	3.910000e-01	3.814528e-01	3.426178e-04	3.426178e-04
3.910000e-01	5.240000e-01	2.142953e-01	1.979366e-04	1.979366e-04
5.240000e-01	6.950000e-01	1.066289e-01	1.231219e-04	1.231219e-04
6.950000e-01	9.180000e-01	5.078525e-02	7.431160e-05	7.431160e-05
9.180000e-01	1.153000e+00	2.446225e-02	5.005543e-05	5.005543e-05
1.153000e+00	1.496000e+00	1.226786e-02	2.919931e-05	2.919931e-05
1.496000e+00	1.947000e+00	5.915452e-03	1.762831e-05	1.762831e-05
1.947000e+00	2.522000e+00	2.908303e-03	1.094651e-05	1.094651e-05
2.522000e+00	3.277000e+00	1.480654e-03	6.819055e-06	6.819055e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=blue
LineStyle=dashed
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.31404510038842108e-08
Title=$p_T$, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.794620e+00	7.720961e-03	7.720961e-03
4.000000e-03	8.000000e-03	9.699497e+00	7.670313e-03	7.670313e-03
8.000000e-03	1.200000e-02	9.530820e+00	7.594726e-03	7.594726e-03
1.200000e-02	1.600000e-02	9.344422e+00	7.519564e-03	7.519564e-03
1.600000e-02	2.000000e-02	9.037850e+00	7.396511e-03	7.396511e-03
2.000000e-02	2.400000e-02	8.630220e+00	7.226479e-03	7.226479e-03
2.400000e-02	2.900000e-02	8.144590e+00	6.279017e-03	6.279017e-03
2.900000e-02	3.400000e-02	7.637406e+00	6.081270e-03	6.081270e-03
3.400000e-02	3.900000e-02	7.126468e+00	5.873537e-03	5.873537e-03
3.900000e-02	4.500000e-02	6.629300e+00	5.170841e-03	5.170841e-03
4.500000e-02	5.100000e-02	6.106638e+00	4.964022e-03	4.964022e-03
5.100000e-02	5.700000e-02	5.649343e+00	4.775608e-03	4.775608e-03
5.700000e-02	6.400000e-02	5.176856e+00	4.232658e-03	4.232658e-03
6.400000e-02	7.200000e-02	4.682651e+00	3.766198e-03	3.766198e-03
7.200000e-02	8.100000e-02	4.178549e+00	3.355221e-03	3.355221e-03
8.100000e-02	9.100000e-02	3.687611e+00	2.991186e-03	2.991186e-03
9.100000e-02	1.020000e-01	3.233117e+00	2.669843e-03	2.669843e-03
1.020000e-01	1.140000e-01	2.805111e+00	2.381853e-03	2.381853e-03
1.140000e-01	1.280000e-01	2.413341e+00	2.045894e-03	2.045894e-03
1.280000e-01	1.450000e-01	2.033623e+00	1.704006e-03	1.704006e-03
1.450000e-01	1.650000e-01	1.680343e+00	1.428257e-03	1.428257e-03
1.650000e-01	1.890000e-01	1.356705e+00	1.172043e-03	1.172043e-03
1.890000e-01	2.190000e-01	1.067497e+00	9.297193e-04	9.297193e-04
2.190000e-01	2.580000e-01	8.052564e-01	7.084473e-04	7.084473e-04
2.580000e-01	3.120000e-01	5.738489e-01	5.081892e-04	5.081892e-04
3.120000e-01	3.910000e-01	3.736441e-01	3.391107e-04	3.391107e-04
3.910000e-01	5.240000e-01	2.098643e-01	1.958909e-04	1.958909e-04
5.240000e-01	6.950000e-01	1.045720e-01	1.219337e-04	1.219337e-04
6.950000e-01	9.180000e-01	4.986874e-02	7.370215e-05	7.370215e-05
9.180000e-01	1.153000e+00	2.427675e-02	4.983304e-05	4.983304e-05
1.153000e+00	1.496000e+00	1.209520e-02	2.897659e-05	2.897659e-05
1.496000e+00	1.947000e+00	5.842007e-03	1.752047e-05	1.752047e-05
1.947000e+00	2.522000e+00	2.872690e-03	1.087681e-05	1.087681e-05
2.522000e+00	3.277000e+00	1.465536e-03	6.782605e-06	6.782605e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.31640971772233132e-08
Title=dot, POWHEG (aS)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.626767e+00	7.661146e-03	7.661146e-03
4.000000e-03	8.000000e-03	9.549315e+00	7.616211e-03	7.616211e-03
8.000000e-03	1.200000e-02	9.374092e+00	7.537877e-03	7.537877e-03
1.200000e-02	1.600000e-02	9.106660e+00	7.426938e-03	7.426938e-03
1.600000e-02	2.000000e-02	8.797530e+00	7.299055e-03	7.299055e-03
2.000000e-02	2.400000e-02	8.450495e+00	7.154277e-03	7.154277e-03
2.400000e-02	2.900000e-02	8.015776e+00	6.232292e-03	6.232292e-03
2.900000e-02	3.400000e-02	7.521678e+00	6.038096e-03	6.038096e-03
3.400000e-02	3.900000e-02	7.022324e+00	5.835165e-03	5.835165e-03
3.900000e-02	4.500000e-02	6.510113e+00	5.128930e-03	5.128930e-03
4.500000e-02	5.100000e-02	5.993075e+00	4.920473e-03	4.920473e-03
5.100000e-02	5.700000e-02	5.514843e+00	4.721206e-03	4.721206e-03
5.700000e-02	6.400000e-02	5.039321e+00	4.178538e-03	4.178538e-03
6.400000e-02	7.200000e-02	4.550443e+00	3.714823e-03	3.714823e-03
7.200000e-02	8.100000e-02	4.057952e+00	3.307327e-03	3.307327e-03
8.100000e-02	9.100000e-02	3.592413e+00	2.952483e-03	2.952483e-03
9.100000e-02	1.020000e-01	3.160190e+00	2.640630e-03	2.640630e-03
1.020000e-01	1.140000e-01	2.759495e+00	2.362946e-03	2.362946e-03
1.140000e-01	1.280000e-01	2.386694e+00	2.034729e-03	2.034729e-03
1.280000e-01	1.450000e-01	2.018598e+00	1.698509e-03	1.698509e-03
1.450000e-01	1.650000e-01	1.680167e+00	1.429823e-03	1.429823e-03
1.650000e-01	1.890000e-01	1.369111e+00	1.177780e-03	1.177780e-03
1.890000e-01	2.190000e-01	1.086574e+00	9.386875e-04	9.386875e-04
2.190000e-01	2.580000e-01	8.311436e-01	7.200026e-04	7.200026e-04
2.580000e-01	3.120000e-01	5.986585e-01	5.193480e-04	5.193480e-04
3.120000e-01	3.910000e-01	3.970273e-01	3.496325e-04	3.496325e-04
3.910000e-01	5.240000e-01	2.281731e-01	2.044171e-04	2.044171e-04
5.240000e-01	6.950000e-01	1.171473e-01	1.291243e-04	1.291243e-04
6.950000e-01	9.180000e-01	5.817561e-02	7.960395e-05	7.960395e-05
9.180000e-01	1.153000e+00	2.930569e-02	5.487036e-05	5.487036e-05
1.153000e+00	1.496000e+00	1.427320e-02	3.155248e-05	3.155248e-05
1.496000e+00	1.947000e+00	6.634381e-03	1.872358e-05	1.872358e-05
1.947000e+00	2.522000e+00	3.236570e-03	1.158654e-05	1.158654e-05
2.522000e+00	3.277000e+00	1.643592e-03	7.206686e-06	7.206686e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/ATLAS_2012_I1204784/d02-x01-y02
ScaledBy=2.30515352025840272e-08
Title=$p_T$, POWHEG (aS)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	9.737597e+00	7.687021e-03	7.687021e-03
4.000000e-03	8.000000e-03	9.628792e+00	7.628239e-03	7.628239e-03
8.000000e-03	1.200000e-02	9.442430e+00	7.547726e-03	7.547726e-03
1.200000e-02	1.600000e-02	9.183345e+00	7.441097e-03	7.441097e-03
1.600000e-02	2.000000e-02	8.854660e+00	7.307931e-03	7.307931e-03
2.000000e-02	2.400000e-02	8.479677e+00	7.150264e-03	7.150264e-03
2.400000e-02	2.900000e-02	8.043134e+00	6.228817e-03	6.228817e-03
2.900000e-02	3.400000e-02	7.552680e+00	6.037687e-03	6.037687e-03
3.400000e-02	3.900000e-02	7.089966e+00	5.847399e-03	5.847399e-03
3.900000e-02	4.500000e-02	6.574155e+00	5.140149e-03	5.140149e-03
4.500000e-02	5.100000e-02	6.079472e+00	4.945078e-03	4.945078e-03
5.100000e-02	5.700000e-02	5.587190e+00	4.740635e-03	4.740635e-03
5.700000e-02	6.400000e-02	5.123184e+00	4.202709e-03	4.202709e-03
6.400000e-02	7.200000e-02	4.627798e+00	3.736450e-03	3.736450e-03
7.200000e-02	8.100000e-02	4.136427e+00	3.330381e-03	3.330381e-03
8.100000e-02	9.100000e-02	3.654612e+00	2.971413e-03	2.971413e-03
9.100000e-02	1.020000e-01	3.203005e+00	2.652942e-03	2.652942e-03
1.020000e-01	1.140000e-01	2.784068e+00	2.367628e-03	2.367628e-03
1.140000e-01	1.280000e-01	2.403230e+00	2.036900e-03	2.036900e-03
1.280000e-01	1.450000e-01	2.029658e+00	1.699045e-03	1.699045e-03
1.450000e-01	1.650000e-01	1.678619e+00	1.424964e-03	1.424964e-03
1.650000e-01	1.890000e-01	1.363110e+00	1.172439e-03	1.172439e-03
1.890000e-01	2.190000e-01	1.077538e+00	9.321024e-04	9.321024e-04
2.190000e-01	2.580000e-01	8.176241e-01	7.122536e-04	7.122536e-04
2.580000e-01	3.120000e-01	5.852270e-01	5.122444e-04	5.122444e-04
3.120000e-01	3.910000e-01	3.850358e-01	3.436282e-04	3.436282e-04
3.910000e-01	5.240000e-01	2.193827e-01	1.998940e-04	1.998940e-04
5.240000e-01	6.950000e-01	1.108920e-01	1.253235e-04	1.253235e-04
6.950000e-01	9.180000e-01	5.385457e-02	7.639578e-05	7.639578e-05
9.180000e-01	1.153000e+00	2.668754e-02	5.218914e-05	5.218914e-05
1.153000e+00	1.496000e+00	1.316921e-02	3.021009e-05	3.021009e-05
1.496000e+00	1.947000e+00	6.234184e-03	1.808350e-05	1.808350e-05
1.947000e+00	2.522000e+00	3.070377e-03	1.124405e-05	1.124405e-05
2.522000e+00	3.277000e+00	1.552580e-03	6.978737e-06	6.978737e-06
# END HISTO1D



==> rivet-plots/ATLAS_2015_I1408516/d14-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z\rightarrow \mu\mu$, dressed level, $46\,\text{GeV}\leq m_{\ell\ell} < 66\,\text{GeV}$, $|y_{\ell\ell}| < 2.4$
RatioPlotReference=/ATLAS_2015_I1408516/d14-x01-y04
RatioPlot=1
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$\phi^\ast_\eta$
YLabel=$1/\sigma$ $\text{d}\sigma/\text{d}\phi^\ast_\eta$
XMin=0.001
DrawOnly=/ATLAS_2015_I1408516/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d14-x01-y04
LegendYPos=0.4
Legend=1
LegendOnly=/ATLAS_2015_I1408516/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d14-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d14-x01-y04
# END PLOT

# BEGIN HISTO1D /ATLAS_2015_I1408516/d14-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2015_I1408516/d14-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	6.724000e+00	2.963141e-01	2.963141e-01
4.000000e-03	8.000000e-03	6.909000e+00	1.204625e-01	1.204625e-01
8.000000e-03	1.200000e-02	6.827000e+00	9.385573e-02	9.385573e-02
1.200000e-02	1.600000e-02	6.814000e+00	8.858200e-02	8.858200e-02
1.600000e-02	2.000000e-02	6.627000e+00	8.615100e-02	8.615100e-02
2.000000e-02	2.400000e-02	6.440000e+00	8.853536e-02	8.853536e-02
2.400000e-02	2.900000e-02	6.145000e+00	7.821308e-02	7.821308e-02
2.900000e-02	3.400000e-02	5.959000e+00	7.584569e-02	7.584569e-02
3.400000e-02	3.900000e-02	5.539000e+00	7.200700e-02	7.200700e-02
3.900000e-02	4.500000e-02	5.475000e+00	6.615468e-02	6.615468e-02
4.500000e-02	5.100000e-02	5.208000e+00	6.710039e-02	6.710039e-02
5.100000e-02	5.700000e-02	4.977000e+00	6.412416e-02	6.412416e-02
5.700000e-02	6.400000e-02	4.600000e+00	6.154381e-02	6.154381e-02
6.400000e-02	7.200000e-02	4.148000e+00	5.549646e-02	5.549646e-02
7.200000e-02	8.100000e-02	3.945000e+00	5.494749e-02	5.494749e-02
8.100000e-02	9.100000e-02	3.509000e+00	4.836823e-02	4.836823e-02
9.100000e-02	1.020000e-01	3.184000e+00	4.388841e-02	4.388841e-02
1.020000e-01	1.140000e-01	2.824000e+00	4.282808e-02	4.282808e-02
1.140000e-01	1.280000e-01	2.524000e+00	3.786000e-02	3.786000e-02
1.280000e-01	1.450000e-01	2.180000e+00	3.151589e-02	3.151589e-02
1.450000e-01	1.650000e-01	1.868000e+00	2.700536e-02	2.700536e-02
1.650000e-01	1.890000e-01	1.539000e+00	2.447929e-02	2.447929e-02
1.890000e-01	2.190000e-01	1.269000e+00	1.924534e-02	1.924534e-02
2.190000e-01	2.580000e-01	9.910000e-01	1.576282e-02	1.576282e-02
2.580000e-01	3.120000e-01	7.620000e-01	1.214428e-02	1.214428e-02
3.120000e-01	3.910000e-01	5.290000e-01	1.055352e-02	1.055352e-02
3.910000e-01	5.240000e-01	3.300000e-01	7.739186e-03	7.739186e-03
5.240000e-01	6.950000e-01	1.870000e-01	5.827083e-03	5.827083e-03
6.950000e-01	9.180000e-01	1.040000e-01	3.520673e-03	3.520673e-03
9.180000e-01	1.153000e+00	5.860000e-02	2.324877e-03	2.324877e-03
1.153000e+00	1.496000e+00	3.150000e-02	1.357793e-03	1.357793e-03
1.496000e+00	1.947000e+00	1.670000e-02	6.775345e-04	6.775345e-04
1.947000e+00	2.522000e+00	8.750000e-03	3.857946e-04	3.857946e-04
2.522000e+00	3.277000e+00	4.300000e-03	2.218150e-04	2.218150e-04
3.277000e+00	5.000000e+00	1.870000e-03	1.074233e-04	1.074233e-04
5.000000e+00	1.000000e+01	4.970000e-04	3.077791e-05	3.077791e-05
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ScaledBy=4.13973852997470834e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	7.397330e+00	8.749714e-03	8.749714e-03
4.000000e-03	8.000000e-03	7.346525e+00	8.719619e-03	8.719619e-03
8.000000e-03	1.200000e-02	7.291817e+00	8.687092e-03	8.687092e-03
1.200000e-02	1.600000e-02	7.199667e+00	8.632026e-03	8.632026e-03
1.600000e-02	2.000000e-02	7.083518e+00	8.562111e-03	8.562111e-03
2.000000e-02	2.400000e-02	6.888888e+00	8.443666e-03	8.443666e-03
2.400000e-02	2.900000e-02	6.632192e+00	7.410201e-03	7.410201e-03
2.900000e-02	3.400000e-02	6.345598e+00	7.248327e-03	7.248327e-03
3.400000e-02	3.900000e-02	6.068054e+00	7.088041e-03	7.088041e-03
3.900000e-02	4.500000e-02	5.749668e+00	6.298430e-03	6.298430e-03
4.500000e-02	5.100000e-02	5.415013e+00	6.112383e-03	6.112383e-03
5.100000e-02	5.700000e-02	5.087200e+00	5.924481e-03	5.924481e-03
5.700000e-02	6.400000e-02	4.748700e+00	5.299376e-03	5.299376e-03
6.400000e-02	7.200000e-02	4.384164e+00	4.763046e-03	4.763046e-03
7.200000e-02	8.100000e-02	4.004089e+00	4.291578e-03	4.291578e-03
8.100000e-02	9.100000e-02	3.623583e+00	3.873072e-03	3.873072e-03
9.100000e-02	1.020000e-01	3.239715e+00	3.491753e-03	3.491753e-03
1.020000e-01	1.140000e-01	2.880617e+00	3.152380e-03	3.152380e-03
1.140000e-01	1.280000e-01	2.527979e+00	2.734067e-03	2.734067e-03
1.280000e-01	1.450000e-01	2.171507e+00	2.299549e-03	2.299549e-03
1.450000e-01	1.650000e-01	1.830963e+00	1.946755e-03	1.946755e-03
1.650000e-01	1.890000e-01	1.509405e+00	1.613555e-03	1.613555e-03
1.890000e-01	2.190000e-01	1.209400e+00	1.291846e-03	1.291846e-03
2.190000e-01	2.580000e-01	9.358326e-01	9.966743e-04	9.966743e-04
2.580000e-01	3.120000e-01	6.877424e-01	7.261101e-04	7.261101e-04
3.120000e-01	3.910000e-01	4.723263e-01	4.975010e-04	4.975010e-04
3.910000e-01	5.240000e-01	2.925609e-01	3.017649e-04	3.017649e-04
5.240000e-01	6.950000e-01	1.692567e-01	2.024237e-04	2.024237e-04
6.950000e-01	9.180000e-01	9.392193e-02	1.320437e-04	1.320437e-04
9.180000e-01	1.153000e+00	5.143477e-02	9.518770e-05	9.518770e-05
1.153000e+00	1.496000e+00	2.809591e-02	5.823190e-05	5.823190e-05
1.496000e+00	1.947000e+00	1.461208e-02	3.662303e-05	3.662303e-05
1.947000e+00	2.522000e+00	7.393357e-03	2.307137e-05	2.307137e-05
2.522000e+00	3.277000e+00	3.764804e-03	1.436760e-05	1.436760e-05
3.277000e+00	5.000000e+00	1.597367e-03	6.195069e-06	6.195069e-06
5.000000e+00	1.000000e+01	4.494182e-04	1.928976e-06	1.928976e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ScaledBy=8.39584199740661216e-07
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	7.273185e+00	4.103866e-02	4.103866e-02
4.000000e-03	8.000000e-03	7.148010e+00	4.042358e-02	4.042358e-02
8.000000e-03	1.200000e-02	7.156623e+00	4.037943e-02	4.037943e-02
1.200000e-02	1.600000e-02	7.118040e+00	4.020326e-02	4.020326e-02
1.600000e-02	2.000000e-02	7.014073e+00	3.980875e-02	3.980875e-02
2.000000e-02	2.400000e-02	6.888008e+00	3.938171e-02	3.938171e-02
2.400000e-02	2.900000e-02	6.695572e+00	3.481758e-02	3.481758e-02
2.900000e-02	3.400000e-02	6.396542e+00	3.406654e-02	3.406654e-02
3.400000e-02	3.900000e-02	6.178764e+00	3.344181e-02	3.344181e-02
3.900000e-02	4.500000e-02	5.747288e+00	2.947867e-02	2.947867e-02
4.500000e-02	5.100000e-02	5.428368e+00	2.860029e-02	2.860029e-02
5.100000e-02	5.700000e-02	5.044717e+00	2.762049e-02	2.762049e-02
5.700000e-02	6.400000e-02	4.752761e+00	2.483090e-02	2.483090e-02
6.400000e-02	7.200000e-02	4.371499e+00	2.223490e-02	2.223490e-02
7.200000e-02	8.100000e-02	4.002021e+00	2.007311e-02	2.007311e-02
8.100000e-02	9.100000e-02	3.637245e+00	1.814923e-02	1.814923e-02
9.100000e-02	1.020000e-01	3.260567e+00	1.641596e-02	1.641596e-02
1.020000e-01	1.140000e-01	2.902130e+00	1.482411e-02	1.482411e-02
1.140000e-01	1.280000e-01	2.547349e+00	1.287786e-02	1.287786e-02
1.280000e-01	1.450000e-01	2.214736e+00	1.086578e-02	1.086578e-02
1.450000e-01	1.650000e-01	1.864410e+00	9.201523e-03	9.201523e-03
1.650000e-01	1.890000e-01	1.548851e+00	7.657167e-03	7.657167e-03
1.890000e-01	2.190000e-01	1.245361e+00	6.139703e-03	6.139703e-03
2.190000e-01	2.580000e-01	9.698556e-01	4.754038e-03	4.754038e-03
2.580000e-01	3.120000e-01	7.139080e-01	3.469328e-03	3.469328e-03
3.120000e-01	3.910000e-01	4.927565e-01	2.383965e-03	2.383965e-03
3.910000e-01	5.240000e-01	2.943017e-01	1.419402e-03	1.419402e-03
5.240000e-01	6.950000e-01	1.625140e-01	9.282990e-04	9.282990e-04
6.950000e-01	9.180000e-01	8.633202e-02	6.192525e-04	6.192525e-04
9.180000e-01	1.153000e+00	4.560145e-02	4.527094e-04	4.527094e-04
1.153000e+00	1.496000e+00	2.432893e-02	4.653687e-04	4.653687e-04
1.496000e+00	1.947000e+00	1.276200e-02	3.479665e-04	3.479665e-04
1.947000e+00	2.522000e+00	6.801037e-03	6.849123e-04	6.849123e-04
2.522000e+00	3.277000e+00	3.276513e-03	8.616546e-05	8.616546e-05
3.277000e+00	5.000000e+00	1.700613e-03	2.100874e-04	2.100874e-04
5.000000e+00	1.000000e+01	3.908812e-04	1.141263e-05	1.141263e-05
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d14-x01-y04
ScaledBy=1.02713140798606809e-06
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	7.089060e+00	5.206050e-02	5.206050e-02
4.000000e-03	8.000000e-03	6.949533e+00	5.147199e-02	5.147199e-02
8.000000e-03	1.200000e-02	6.859762e+00	5.118571e-02	5.118571e-02
1.200000e-02	1.600000e-02	6.798550e+00	5.098424e-02	5.098424e-02
1.600000e-02	2.000000e-02	6.725712e+00	5.043449e-02	5.043449e-02
2.000000e-02	2.400000e-02	6.575425e+00	4.986991e-02	4.986991e-02
2.400000e-02	2.900000e-02	6.392366e+00	4.405147e-02	4.405147e-02
2.900000e-02	3.400000e-02	6.235964e+00	4.336330e-02	4.336330e-02
3.400000e-02	3.900000e-02	6.040632e+00	4.259760e-02	4.259760e-02
3.900000e-02	4.500000e-02	5.695917e+00	3.788315e-02	3.788315e-02
4.500000e-02	5.100000e-02	5.437942e+00	3.686915e-02	3.686915e-02
5.100000e-02	5.700000e-02	5.126562e+00	3.599696e-02	3.599696e-02
5.700000e-02	6.400000e-02	4.820619e+00	3.232477e-02	3.232477e-02
6.400000e-02	7.200000e-02	4.405023e+00	2.907954e-02	2.907954e-02
7.200000e-02	8.100000e-02	3.973341e+00	2.617571e-02	2.617571e-02
8.100000e-02	9.100000e-02	3.652675e+00	2.376978e-02	2.376978e-02
9.100000e-02	1.020000e-01	3.300237e+00	2.136681e-02	2.136681e-02
1.020000e-01	1.140000e-01	2.895930e+00	1.928281e-02	1.928281e-02
1.140000e-01	1.280000e-01	2.535810e+00	1.672473e-02	1.672473e-02
1.280000e-01	1.450000e-01	2.205979e+00	1.407353e-02	1.407353e-02
1.450000e-01	1.650000e-01	1.879531e+00	1.197010e-02	1.197010e-02
1.650000e-01	1.890000e-01	1.555405e+00	9.983385e-03	9.983385e-03
1.890000e-01	2.190000e-01	1.262847e+00	8.028755e-03	8.028755e-03
2.190000e-01	2.580000e-01	9.891462e-01	6.208603e-03	6.208603e-03
2.580000e-01	3.120000e-01	7.481904e-01	4.566693e-03	4.566693e-03
3.120000e-01	3.910000e-01	5.200552e-01	3.127532e-03	3.127532e-03
3.910000e-01	5.240000e-01	3.202203e-01	1.861559e-03	1.861559e-03
5.240000e-01	6.950000e-01	1.701178e-01	1.149937e-03	1.149937e-03
6.950000e-01	9.180000e-01	8.556740e-02	6.752062e-04	6.752062e-04
9.180000e-01	1.153000e+00	4.423260e-02	4.571599e-04	4.571599e-04
1.153000e+00	1.496000e+00	2.357175e-02	2.714741e-04	2.714741e-04
1.496000e+00	1.947000e+00	1.238479e-02	1.697276e-04	1.697276e-04
1.947000e+00	2.522000e+00	6.248346e-03	1.066714e-04	1.066714e-04
2.522000e+00	3.277000e+00	3.187509e-03	6.635540e-05	6.635540e-05
3.277000e+00	5.000000e+00	1.409251e-03	2.925290e-05	2.925290e-05
5.000000e+00	1.000000e+01	3.879452e-04	9.056061e-06	9.056061e-06
# END HISTO1D


==> rivet-plots/ATLAS_2015_I1408516/d16-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z\rightarrow \mu\mu$, dressed level, $116\,\text{GeV}\leq m_{\ell\ell} < 150\,\text{GeV}$, $|y_{\ell\ell}| < 2.4$
RatioPlotReference=/ATLAS_2015_I1408516/d16-x01-y04
RatioPlot=1
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$\phi^\ast_\eta$
YLabel=$1/\sigma$ $\text{d}\sigma/\text{d}\phi^\ast_\eta$
XMin=0.001
DrawOnly=/ATLAS_2015_I1408516/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d16-x01-y04
LegendYPos=0.4
Legend=1
LegendOnly=/ATLAS_2015_I1408516/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d16-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d16-x01-y04
# END PLOT

# BEGIN HISTO1D /ATLAS_2015_I1408516/d16-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2015_I1408516/d16-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	1.160100e+01	3.097706e-01	3.097706e-01
4.000000e-03	8.000000e-03	1.144900e+01	2.009291e-01	2.009291e-01
8.000000e-03	1.200000e-02	1.088000e+01	1.823820e-01	1.823820e-01
1.200000e-02	1.600000e-02	1.101800e+01	1.936788e-01	1.936788e-01
1.600000e-02	2.000000e-02	9.989000e+00	1.795243e-01	1.795243e-01
2.000000e-02	2.400000e-02	9.619000e+00	1.796977e-01	1.796977e-01
2.400000e-02	2.900000e-02	8.783000e+00	1.472299e-01	1.472299e-01
2.900000e-02	3.400000e-02	8.344000e+00	1.494950e-01	1.494950e-01
3.400000e-02	3.900000e-02	7.526000e+00	1.420003e-01	1.420003e-01
3.900000e-02	4.500000e-02	6.672000e+00	1.149832e-01	1.149832e-01
4.500000e-02	5.100000e-02	5.971000e+00	1.140758e-01	1.140758e-01
5.100000e-02	5.700000e-02	5.480000e+00	1.098737e-01	1.098737e-01
5.700000e-02	6.400000e-02	5.028000e+00	9.749654e-02	9.749654e-02
6.400000e-02	7.200000e-02	4.426000e+00	8.994695e-02	8.994695e-02
7.200000e-02	8.100000e-02	3.834000e+00	7.434402e-02	7.434402e-02
8.100000e-02	9.100000e-02	3.311000e+00	6.728747e-02	6.728747e-02
9.100000e-02	1.020000e-01	3.031000e+00	6.226474e-02	6.226474e-02
1.020000e-01	1.140000e-01	2.620000e+00	5.324469e-02	5.324469e-02
1.140000e-01	1.280000e-01	2.169000e+00	4.742130e-02	4.742130e-02
1.280000e-01	1.450000e-01	1.828000e+00	3.979838e-02	3.979838e-02
1.450000e-01	1.650000e-01	1.577000e+00	3.433372e-02	3.433372e-02
1.650000e-01	1.890000e-01	1.224000e+00	2.836407e-02	2.836407e-02
1.890000e-01	2.190000e-01	9.480000e-01	2.589272e-02	2.589272e-02
2.190000e-01	2.580000e-01	7.680000e-01	2.158613e-02	2.158613e-02
2.580000e-01	3.120000e-01	5.390000e-01	1.565885e-02	1.565885e-02
3.120000e-01	3.910000e-01	3.370000e-01	1.144808e-02	1.144808e-02
3.910000e-01	5.240000e-01	1.930000e-01	7.407279e-03	7.407279e-03
5.240000e-01	6.950000e-01	9.400000e-02	4.321956e-03	4.321956e-03
6.950000e-01	9.180000e-01	4.960000e-02	2.899798e-03	2.899798e-03
9.180000e-01	1.153000e+00	2.590000e-02	1.611013e-03	1.611013e-03
1.153000e+00	1.496000e+00	1.230000e-02	9.185556e-04	9.185556e-04
1.496000e+00	1.947000e+00	5.320000e-03	5.523328e-04	5.523328e-04
1.947000e+00	2.522000e+00	3.180000e-03	3.496699e-04	3.496699e-04
2.522000e+00	3.277000e+00	1.740000e-03	2.358005e-04	2.358005e-04
3.277000e+00	5.000000e+00	4.760000e-04	9.163216e-05	9.163216e-05
5.000000e+00	1.000000e+01	1.790000e-04	3.051412e-05	3.051412e-05
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ScaledBy=4.24195806408741777e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	1.152426e+01	1.105503e-02	1.105503e-02
4.000000e-03	8.000000e-03	1.133678e+01	1.096473e-02	1.096473e-02
8.000000e-03	1.200000e-02	1.101958e+01	1.081025e-02	1.081025e-02
1.200000e-02	1.600000e-02	1.048591e+01	1.054523e-02	1.054523e-02
1.600000e-02	2.000000e-02	9.929182e+00	1.026148e-02	1.026148e-02
2.000000e-02	2.400000e-02	9.349520e+00	9.957444e-03	9.957444e-03
2.400000e-02	2.900000e-02	8.696192e+00	8.589398e-03	8.589398e-03
2.900000e-02	3.400000e-02	8.009844e+00	8.243473e-03	8.243473e-03
3.400000e-02	3.900000e-02	7.376180e+00	7.910681e-03	7.910681e-03
3.900000e-02	4.500000e-02	6.746842e+00	6.906497e-03	6.906497e-03
4.500000e-02	5.100000e-02	6.114500e+00	6.574883e-03	6.574883e-03
5.100000e-02	5.700000e-02	5.557763e+00	6.268413e-03	6.268413e-03
5.700000e-02	6.400000e-02	5.010486e+00	5.510285e-03	5.510285e-03
6.400000e-02	7.200000e-02	4.466771e+00	4.866706e-03	4.866706e-03
7.200000e-02	8.100000e-02	3.944681e+00	4.311893e-03	4.311893e-03
8.100000e-02	9.100000e-02	3.455469e+00	3.828572e-03	3.828572e-03
9.100000e-02	1.020000e-01	2.998918e+00	3.400706e-03	3.400706e-03
1.020000e-01	1.140000e-01	2.585894e+00	3.023417e-03	3.023417e-03
1.140000e-01	1.280000e-01	2.215456e+00	2.590900e-03	2.590900e-03
1.280000e-01	1.450000e-01	1.861938e+00	2.155466e-03	2.155466e-03
1.450000e-01	1.650000e-01	1.533334e+00	1.803377e-03	1.803377e-03
1.650000e-01	1.890000e-01	1.238277e+00	1.479403e-03	1.479403e-03
1.890000e-01	2.190000e-01	9.734770e-01	1.173236e-03	1.173236e-03
2.190000e-01	2.580000e-01	7.353728e-01	8.943441e-04	8.943441e-04
2.580000e-01	3.120000e-01	5.275307e-01	6.437395e-04	6.437395e-04
3.120000e-01	3.910000e-01	3.481697e-01	4.323796e-04	4.323796e-04
3.910000e-01	5.240000e-01	2.005228e-01	2.528944e-04	2.528944e-04
5.240000e-01	6.950000e-01	1.017891e-01	1.589044e-04	1.589044e-04
6.950000e-01	9.180000e-01	4.839448e-02	9.594639e-05	9.594639e-05
9.180000e-01	1.153000e+00	2.357644e-02	6.523617e-05	6.523617e-05
1.153000e+00	1.496000e+00	1.170669e-02	3.804988e-05	3.804988e-05
1.496000e+00	1.947000e+00	5.648765e-03	2.305004e-05	2.305004e-05
1.947000e+00	2.522000e+00	2.780290e-03	1.432169e-05	1.432169e-05
2.522000e+00	3.277000e+00	1.441423e-03	8.999231e-06	8.999231e-06
3.277000e+00	5.000000e+00	6.459936e-04	3.987996e-06	3.987996e-06
5.000000e+00	1.000000e+01	1.942562e-04	1.283765e-06	1.283765e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ScaledBy=2.80228149336682280e-07
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	1.158665e+01	2.939679e-02	2.939679e-02
4.000000e-03	8.000000e-03	1.145853e+01	2.916626e-02	2.916626e-02
8.000000e-03	1.200000e-02	1.123697e+01	2.884582e-02	2.884582e-02
1.200000e-02	1.600000e-02	1.071525e+01	2.818480e-02	2.818480e-02
1.600000e-02	2.000000e-02	1.010060e+01	2.735017e-02	2.735017e-02
2.000000e-02	2.400000e-02	9.519500e+00	2.654249e-02	2.654249e-02
2.400000e-02	2.900000e-02	8.825384e+00	2.286571e-02	2.286571e-02
2.900000e-02	3.400000e-02	8.160918e+00	2.198021e-02	2.198021e-02
3.400000e-02	3.900000e-02	7.502844e+00	2.109499e-02	2.109499e-02
3.900000e-02	4.500000e-02	6.826842e+00	1.837693e-02	1.837693e-02
4.500000e-02	5.100000e-02	6.240165e+00	1.756220e-02	1.756220e-02
5.100000e-02	5.700000e-02	5.658783e+00	1.673438e-02	1.673438e-02
5.700000e-02	6.400000e-02	5.109500e+00	1.471743e-02	1.471743e-02
6.400000e-02	7.200000e-02	4.554294e+00	1.299891e-02	1.299891e-02
7.200000e-02	8.100000e-02	4.011090e+00	1.149651e-02	1.149651e-02
8.100000e-02	9.100000e-02	3.502662e+00	1.019469e-02	1.019469e-02
9.100000e-02	1.020000e-01	3.027238e+00	9.040655e-03	9.040655e-03
1.020000e-01	1.140000e-01	2.595650e+00	8.019323e-03	8.019323e-03
1.140000e-01	1.280000e-01	2.229356e+00	6.876823e-03	6.876823e-03
1.280000e-01	1.450000e-01	1.869672e+00	5.716140e-03	5.716140e-03
1.450000e-01	1.650000e-01	1.527663e+00	4.765859e-03	4.765859e-03
1.650000e-01	1.890000e-01	1.233911e+00	3.910017e-03	3.910017e-03
1.890000e-01	2.190000e-01	9.630533e-01	3.088056e-03	3.088056e-03
2.190000e-01	2.580000e-01	7.256523e-01	2.347964e-03	2.347964e-03
2.580000e-01	3.120000e-01	5.093156e-01	1.672019e-03	1.672019e-03
3.120000e-01	3.910000e-01	3.324903e-01	1.117472e-03	1.117472e-03
3.910000e-01	5.240000e-01	1.840607e-01	6.408684e-04	6.408684e-04
5.240000e-01	6.950000e-01	8.979041e-02	3.958722e-04	3.958722e-04
6.950000e-01	9.180000e-01	4.254567e-02	2.419742e-04	2.419742e-04
9.180000e-01	1.153000e+00	2.046405e-02	1.636674e-04	1.636674e-04
1.153000e+00	1.496000e+00	1.003338e-02	9.419175e-05	9.419175e-05
1.496000e+00	1.947000e+00	4.989636e-03	5.781374e-05	5.781374e-05
1.947000e+00	2.522000e+00	2.509042e-03	3.627778e-05	3.627778e-05
2.522000e+00	3.277000e+00	1.242706e-03	2.186363e-05	2.186363e-05
3.277000e+00	5.000000e+00	5.630486e-04	9.793429e-06	9.793429e-06
5.000000e+00	1.000000e+01	1.648064e-04	3.208630e-06	3.208630e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d16-x01-y04
ScaledBy=5.98848018043249081e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e-03	1.180662e+01	5.062017e-02	5.062017e-02
4.000000e-03	8.000000e-03	1.156905e+01	4.986848e-02	4.986848e-02
8.000000e-03	1.200000e-02	1.122124e+01	4.903723e-02	4.903723e-02
1.200000e-02	1.600000e-02	1.075713e+01	4.813502e-02	4.813502e-02
1.600000e-02	2.000000e-02	1.015340e+01	4.682720e-02	4.682720e-02
2.000000e-02	2.400000e-02	9.687930e+00	4.569977e-02	4.569977e-02
2.400000e-02	2.900000e-02	8.948796e+00	3.942810e-02	3.942810e-02
2.900000e-02	3.400000e-02	8.160552e+00	3.782143e-02	3.782143e-02
3.400000e-02	3.900000e-02	7.466194e+00	3.613216e-02	3.613216e-02
3.900000e-02	4.500000e-02	6.763080e+00	3.147281e-02	3.147281e-02
4.500000e-02	5.100000e-02	6.077035e+00	2.983510e-02	2.983510e-02
5.100000e-02	5.700000e-02	5.509280e+00	2.834104e-02	2.834104e-02
5.700000e-02	6.400000e-02	4.920053e+00	2.493997e-02	2.493997e-02
6.400000e-02	7.200000e-02	4.399625e+00	2.198524e-02	2.198524e-02
7.200000e-02	8.100000e-02	3.898592e+00	1.943052e-02	1.943052e-02
8.100000e-02	9.100000e-02	3.385312e+00	1.728846e-02	1.728846e-02
9.100000e-02	1.020000e-01	2.950147e+00	1.537731e-02	1.537731e-02
1.020000e-01	1.140000e-01	2.539643e+00	1.369132e-02	1.369132e-02
1.140000e-01	1.280000e-01	2.192123e+00	1.177065e-02	1.177065e-02
1.280000e-01	1.450000e-01	1.833777e+00	9.779098e-03	9.779098e-03
1.450000e-01	1.650000e-01	1.518134e+00	8.171808e-03	8.171808e-03
1.650000e-01	1.890000e-01	1.237216e+00	6.741850e-03	6.741850e-03
1.890000e-01	2.190000e-01	9.874377e-01	5.376263e-03	5.376263e-03
2.190000e-01	2.580000e-01	7.483105e-01	4.106402e-03	4.106402e-03
2.580000e-01	3.120000e-01	5.331146e-01	2.945063e-03	2.945063e-03
3.120000e-01	3.910000e-01	3.543254e-01	1.965100e-03	1.965100e-03
3.910000e-01	5.240000e-01	1.985841e-01	1.114915e-03	1.114915e-03
5.240000e-01	6.950000e-01	9.494602e-02	6.565403e-04	6.565403e-04
6.950000e-01	9.180000e-01	4.258837e-02	3.662067e-04	3.662067e-04
9.180000e-01	1.153000e+00	1.983732e-02	2.384724e-04	2.384724e-04
1.153000e+00	1.496000e+00	1.004655e-02	1.383029e-04	1.383029e-04
1.496000e+00	1.947000e+00	4.676359e-03	8.307397e-05	8.307397e-05
1.947000e+00	2.522000e+00	2.326727e-03	5.210027e-05	5.210027e-05
2.522000e+00	3.277000e+00	1.253497e-03	3.334892e-05	3.334892e-05
3.277000e+00	5.000000e+00	5.568477e-04	1.465904e-05	1.465904e-05
5.000000e+00	1.000000e+01	1.666701e-04	4.804628e-06	4.804628e-06
# END HISTO1D


==> rivet-plots/ATLAS_2015_I1408516/d26-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z\rightarrow \mu\mu$, dressed level, $46\,\text{GeV}\leq m_{\ell\ell} < 66\,\text{GeV}$, $|y_{\ell\ell}| < 2.4$
RatioPlotReference=/ATLAS_2015_I1408516/d26-x01-y04
RatioPlot=1
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$p_\text{T}^{\ell\ell}$ [GeV]
YLabel=$1/\sigma$ $\text{d}\sigma/\text{d} p_\text{T}^{\ell\ell}$
XMin=0.9
DrawOnly=/ATLAS_2015_I1408516/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d26-x01-y04
LegendYPos=0.4
Legend=1
LegendOnly=/ATLAS_2015_I1408516/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d26-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d26-x01-y04
# END PLOT

# BEGIN HISTO1D /ATLAS_2015_I1408516/d26-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2015_I1408516/d26-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	3.927000e-02	1.775855e-03	1.775855e-03
2.000000e+00	4.000000e+00	7.302000e-02	8.065323e-04	8.065323e-04
4.000000e+00	6.000000e+00	6.764000e-02	6.996736e-04	6.996736e-04
6.000000e+00	8.000000e+00	5.484000e-02	6.418857e-04	6.418857e-04
8.000000e+00	1.000000e+01	4.163000e-02	5.282255e-04	5.282255e-04
1.000000e+01	1.300000e+01	3.166000e-02	3.928903e-04	3.928903e-04
1.300000e+01	1.600000e+01	2.283000e-02	2.985410e-04	2.985410e-04
1.600000e+01	2.000000e+01	1.738000e-02	2.272730e-04	2.272730e-04
2.000000e+01	2.500000e+01	1.254000e-02	1.777852e-04	1.777852e-04
2.500000e+01	3.000000e+01	7.862000e-03	1.338850e-04	1.338850e-04
3.000000e+01	3.700000e+01	4.428000e-03	8.911178e-05	8.911178e-05
3.700000e+01	4.500000e+01	2.784000e-03	7.227684e-05	7.227684e-05
4.500000e+01	5.500000e+01	1.819000e-03	4.785042e-05	4.785042e-05
5.500000e+01	6.500000e+01	1.236000e-03	3.887019e-05	3.887019e-05
6.500000e+01	7.500000e+01	7.838000e-04	2.899001e-05	2.899001e-05
7.500000e+01	8.500000e+01	5.533000e-04	2.443307e-05	2.443307e-05
8.500000e+01	1.050000e+02	3.396000e-04	1.322697e-05	1.322697e-05
1.050000e+02	1.500000e+02	1.229000e-04	4.763069e-06	4.763069e-06
1.500000e+02	2.000000e+02	3.488000e-05	2.063823e-06	2.063823e-06
2.000000e+02	9.000000e+02	1.315000e-06	1.034513e-07	1.034513e-07
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ScaledBy=4.13973852997470834e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.520789e-02	3.058994e-05	3.058994e-05
2.000000e+00	4.000000e+00	8.169535e-02	4.112162e-05	4.112162e-05
4.000000e+00	6.000000e+00	7.480580e-02	3.934949e-05	3.934949e-05
6.000000e+00	8.000000e+00	5.931820e-02	3.504011e-05	3.504011e-05
8.000000e+00	1.000000e+01	4.488383e-02	3.048010e-05	3.048010e-05
1.000000e+01	1.300000e+01	3.174096e-02	2.092839e-05	2.092839e-05
1.300000e+01	1.600000e+01	2.137979e-02	1.717622e-05	1.717622e-05
1.600000e+01	2.000000e+01	1.422724e-02	1.213436e-05	1.213436e-05
2.000000e+01	2.500000e+01	8.994700e-03	8.629681e-06	8.629681e-06
2.500000e+01	3.000000e+01	5.846122e-03	6.957215e-06	6.957215e-06
3.000000e+01	3.700000e+01	3.839347e-03	4.765036e-06	4.765036e-06
3.700000e+01	4.500000e+01	2.525116e-03	3.614782e-06	3.614782e-06
4.500000e+01	5.500000e+01	1.643704e-03	2.608544e-06	2.608544e-06
5.500000e+01	6.500000e+01	1.028704e-03	2.063630e-06	2.063630e-06
6.500000e+01	7.500000e+01	6.745745e-04	1.671096e-06	1.671096e-06
7.500000e+01	8.500000e+01	4.635638e-04	1.385292e-06	1.385292e-06
8.500000e+01	1.050000e+02	2.761495e-04	7.560380e-07	7.560380e-07
1.050000e+02	1.500000e+02	1.050721e-04	3.109022e-07	3.109022e-07
1.500000e+02	2.000000e+02	2.947576e-05	1.562191e-07	1.562191e-07
2.000000e+02	9.000000e+02	1.136122e-06	8.196905e-09	8.196905e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ScaledBy=8.39584199740661216e-07
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.296071e-02	1.403744e-04	1.403744e-04
2.000000e+00	4.000000e+00	7.915780e-02	1.892718e-04	1.892718e-04
4.000000e+00	6.000000e+00	7.109605e-02	1.795531e-04	1.795531e-04
6.000000e+00	8.000000e+00	5.712765e-02	1.609794e-04	1.609794e-04
8.000000e+00	1.000000e+01	4.383729e-02	1.410801e-04	1.410801e-04
1.000000e+01	1.300000e+01	3.185460e-02	9.823467e-05	9.823467e-05
1.300000e+01	1.600000e+01	2.246682e-02	8.256697e-05	8.256697e-05
1.600000e+01	2.000000e+01	1.617912e-02	6.073337e-05	6.073337e-05
2.000000e+01	2.500000e+01	1.124841e-02	4.512914e-05	4.512914e-05
2.500000e+01	3.000000e+01	6.805426e-03	3.511307e-05	3.511307e-05
3.000000e+01	3.700000e+01	3.962750e-03	2.265429e-05	2.265429e-05
3.700000e+01	4.500000e+01	2.423292e-03	1.663228e-05	1.663228e-05
4.500000e+01	5.500000e+01	1.524919e-03	1.223835e-05	1.223835e-05
5.500000e+01	6.500000e+01	9.612638e-04	1.694903e-05	1.694903e-05
6.500000e+01	7.500000e+01	5.956961e-04	1.421176e-05	1.421176e-05
7.500000e+01	8.500000e+01	3.969695e-04	8.287834e-06	8.287834e-06
8.500000e+01	1.050000e+02	2.395558e-04	4.021348e-06	4.021348e-06
1.050000e+02	1.500000e+02	1.104164e-04	1.194372e-05	1.194372e-05
1.500000e+02	2.000000e+02	2.611970e-05	1.091983e-06	1.091983e-06
2.000000e+02	9.000000e+02	1.015887e-06	3.496785e-08	3.496785e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/low-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d26-x01-y04
ScaledBy=1.02713140798606809e-06
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	3.939621e-02	1.726819e-04	1.726819e-04
2.000000e+00	4.000000e+00	7.744570e-02	2.407053e-04	2.407053e-04
4.000000e+00	6.000000e+00	7.180620e-02	2.359970e-04	2.359970e-04
6.000000e+00	8.000000e+00	5.653980e-02	2.085478e-04	2.085478e-04
8.000000e+00	1.000000e+01	4.351688e-02	1.826751e-04	1.826751e-04
1.000000e+01	1.300000e+01	3.140720e-02	1.271164e-04	1.271164e-04
1.300000e+01	1.600000e+01	2.288509e-02	1.075870e-04	1.075870e-04
1.600000e+01	2.000000e+01	1.690930e-02	7.979023e-05	7.979023e-05
2.000000e+01	2.500000e+01	1.217264e-02	6.002586e-05	6.002586e-05
2.500000e+01	3.000000e+01	7.490390e-03	4.658816e-05	4.658816e-05
3.000000e+01	3.700000e+01	4.257149e-03	2.888775e-05	2.888775e-05
3.700000e+01	4.500000e+01	2.468228e-03	1.968336e-05	1.968336e-05
4.500000e+01	5.500000e+01	1.453325e-03	1.296153e-05	1.296153e-05
5.500000e+01	6.500000e+01	9.025531e-04	9.878240e-06	9.878240e-06
6.500000e+01	7.500000e+01	5.873373e-04	7.819292e-06	7.819292e-06
7.500000e+01	8.500000e+01	3.910289e-04	6.369043e-06	6.369043e-06
8.500000e+01	1.050000e+02	2.362180e-04	3.484860e-06	3.484860e-06
1.050000e+02	1.500000e+02	8.968109e-05	1.431102e-06	1.431102e-06
1.500000e+02	2.000000e+02	2.615076e-05	7.329431e-07	7.329431e-07
2.000000e+02	9.000000e+02	1.150387e-06	4.108526e-08	4.108526e-08
# END HISTO1D


==> rivet-plots/ATLAS_2015_I1408516/d28-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z\rightarrow \mu\mu$, dressed level, $116\,\text{GeV}\leq m_{\ell\ell} < 150\,\text{GeV}$, $|y_{\ell\ell}| < 2.4$
RatioPlotReference=/ATLAS_2015_I1408516/d28-x01-y04
RatioPlot=1
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$p_\text{T}^{\ell\ell}$ [GeV]
YLabel=$1/\sigma$ $\text{d}\sigma/\text{d} p_\text{T}^{\ell\ell}$
XMin=0.9
DrawOnly=/ATLAS_2015_I1408516/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d28-x01-y04
LegendYPos=0.4
Legend=1
LegendOnly=/ATLAS_2015_I1408516/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d28-x01-y04 //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d28-x01-y04
# END PLOT

# BEGIN HISTO1D /ATLAS_2015_I1408516/d28-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2015_I1408516/d28-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.023000e-02	1.183930e-03	1.183930e-03
2.000000e+00	4.000000e+00	4.488000e-02	1.000532e-03	1.000532e-03
4.000000e+00	6.000000e+00	4.882000e-02	1.044794e-03	1.044794e-03
6.000000e+00	8.000000e+00	4.326000e-02	9.826783e-04	9.826783e-04
8.000000e+00	1.000000e+01	3.804000e-02	9.926910e-04	9.926910e-04
1.000000e+01	1.300000e+01	3.081000e-02	6.557538e-04	6.557538e-04
1.300000e+01	1.600000e+01	2.552000e-02	5.757574e-04	5.757574e-04
1.600000e+01	2.000000e+01	1.956000e-02	4.320945e-04	4.320945e-04
2.000000e+01	2.500000e+01	1.463000e-02	3.185176e-04	3.185176e-04
2.500000e+01	3.000000e+01	1.084000e-02	2.710000e-04	2.710000e-04
3.000000e+01	3.700000e+01	7.948000e-03	1.808934e-04	1.808934e-04
3.700000e+01	4.500000e+01	5.628000e-03	1.520602e-04	1.520602e-04
4.500000e+01	5.500000e+01	3.573000e-03	1.265266e-04	1.265266e-04
5.500000e+01	6.500000e+01	2.604000e-03	1.131767e-04	1.131767e-04
6.500000e+01	7.500000e+01	1.691000e-03	1.022041e-04	1.022041e-04
7.500000e+01	8.500000e+01	1.325000e-03	8.498612e-05	8.498612e-05
8.500000e+01	1.050000e+02	8.311000e-04	4.258931e-05	4.258931e-05
1.050000e+02	1.500000e+02	3.714000e-04	1.691808e-05	1.691808e-05
1.500000e+02	2.000000e+02	1.139000e-04	7.849189e-06	7.849189e-06
2.000000e+02	9.000000e+02	4.718000e-06	3.350444e-07	3.350444e-07
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-LO.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ScaledBy=4.24195806408741777e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.123679e-02	2.122328e-05	2.122328e-05
2.000000e+00	4.000000e+00	4.428032e-02	3.064598e-05	3.064598e-05
4.000000e+00	6.000000e+00	4.738606e-02	3.170250e-05	3.170250e-05
6.000000e+00	8.000000e+00	4.352669e-02	3.038407e-05	3.038407e-05
8.000000e+00	1.000000e+01	3.803972e-02	2.840448e-05	2.840448e-05
1.000000e+01	1.300000e+01	3.153712e-02	2.111707e-05	2.111707e-05
1.300000e+01	1.600000e+01	2.514107e-02	1.885447e-05	1.885447e-05
1.600000e+01	2.000000e+01	1.958998e-02	1.441352e-05	1.441352e-05
2.000000e+01	2.500000e+01	1.454949e-02	1.111021e-05	1.111021e-05
2.500000e+01	3.000000e+01	1.076774e-02	9.557853e-06	9.557853e-06
3.000000e+01	3.700000e+01	7.806554e-03	6.878026e-06	6.878026e-06
3.700000e+01	4.500000e+01	5.468775e-03	5.384969e-06	5.384969e-06
4.500000e+01	5.500000e+01	3.770613e-03	3.999347e-06	3.999347e-06
5.500000e+01	6.500000e+01	2.615753e-03	3.331052e-06	3.331052e-06
6.500000e+01	7.500000e+01	1.870432e-03	2.816788e-06	2.816788e-06
7.500000e+01	8.500000e+01	1.364409e-03	2.405777e-06	2.405777e-06
8.500000e+01	1.050000e+02	8.672915e-04	1.356284e-06	1.356284e-06
1.050000e+02	1.500000e+02	3.496013e-04	5.740683e-07	5.740683e-07
1.500000e+02	2.000000e+02	1.047475e-04	2.981056e-07	2.981056e-07
2.000000e+02	9.000000e+02	4.507869e-06	1.652798e-08	1.652798e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-POWHEG.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ScaledBy=2.80228149336682280e-07
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.112753e-02	5.618995e-05	5.618995e-05
2.000000e+00	4.000000e+00	4.520695e-02	8.181711e-05	8.181711e-05
4.000000e+00	6.000000e+00	4.813732e-02	8.442888e-05	8.442888e-05
6.000000e+00	8.000000e+00	4.465111e-02	8.132241e-05	8.132241e-05
8.000000e+00	1.000000e+01	3.894334e-02	7.601546e-05	7.601546e-05
1.000000e+01	1.300000e+01	3.212909e-02	5.634591e-05	5.634591e-05
1.300000e+01	1.600000e+01	2.548349e-02	5.023529e-05	5.023529e-05
1.600000e+01	2.000000e+01	1.972279e-02	3.826605e-05	3.826605e-05
2.000000e+01	2.500000e+01	1.460041e-02	2.946072e-05	2.946072e-05
2.500000e+01	3.000000e+01	1.079838e-02	2.531701e-05	2.531701e-05
3.000000e+01	3.700000e+01	7.778430e-03	1.817019e-05	1.817019e-05
3.700000e+01	4.500000e+01	5.423033e-03	1.417609e-05	1.417609e-05
4.500000e+01	5.500000e+01	3.675169e-03	1.043672e-05	1.043672e-05
5.500000e+01	6.500000e+01	2.477431e-03	8.569321e-06	8.569321e-06
6.500000e+01	7.500000e+01	1.710497e-03	7.128497e-06	7.128497e-06
7.500000e+01	8.500000e+01	1.228074e-03	6.024701e-06	6.024701e-06
8.500000e+01	1.050000e+02	7.652455e-04	3.364531e-06	3.364531e-06
1.050000e+02	1.500000e+02	3.067504e-04	1.443285e-06	1.443285e-06
1.500000e+02	2.000000e+02	8.885288e-05	7.580013e-07	7.580013e-07
2.000000e+02	9.000000e+02	4.065873e-06	4.253090e-08	4.253090e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/herwig-runs/ISR/tuned/Z-8TeV/high-mass/dot-MCATNLO.yoda/ATLAS_2015_I1408516:/d28-x01-y04
ScaledBy=5.98848018043249081e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.147350e-02	9.552408e-05	9.552408e-05
2.000000e+00	4.000000e+00	4.673195e-02	1.403280e-04	1.403280e-04
4.000000e+00	6.000000e+00	4.927752e-02	1.469134e-04	1.469134e-04
6.000000e+00	8.000000e+00	4.363758e-02	1.385947e-04	1.385947e-04
8.000000e+00	1.000000e+01	3.740781e-02	1.283192e-04	1.283192e-04
1.000000e+01	1.300000e+01	3.068677e-02	9.479341e-05	9.479341e-05
1.300000e+01	1.600000e+01	2.446125e-02	8.495052e-05	8.495052e-05
1.600000e+01	2.000000e+01	1.902443e-02	6.504460e-05	6.504460e-05
2.000000e+01	2.500000e+01	1.433588e-02	5.041184e-05	5.041184e-05
2.500000e+01	3.000000e+01	1.080538e-02	4.383284e-05	4.383284e-05
3.000000e+01	3.700000e+01	7.982270e-03	3.179554e-05	3.179554e-05
3.700000e+01	4.500000e+01	5.685620e-03	2.507285e-05	2.507285e-05
4.500000e+01	5.500000e+01	3.929338e-03	1.858940e-05	1.858940e-05
5.500000e+01	6.500000e+01	2.718393e-03	1.529621e-05	1.529621e-05
6.500000e+01	7.500000e+01	1.905990e-03	1.248175e-05	1.248175e-05
7.500000e+01	8.500000e+01	1.312044e-03	1.006668e-05	1.006668e-05
8.500000e+01	1.050000e+02	7.769675e-04	5.240761e-06	5.240761e-06
1.050000e+02	1.500000e+02	2.919149e-04	2.022214e-06	2.022214e-06
1.500000e+02	2.000000e+02	8.666626e-05	1.020749e-06	1.020749e-06
2.000000e+02	9.000000e+02	3.808629e-06	5.710304e-08	5.710304e-08
# END HISTO1D


==> rivet-plots/CMS_2012_I941555/d03-x01-y03-LO.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/CMS_2012_I941555/d03-x01-y03
DrawOnly=/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/CMS_2012_I941555/d03-x01-y03
Title=$Z$ boson $p_T$ with dressed leptons
RatioPlotReference=/CMS_2012_I941555/d03-x01-y03
RatioPlot=1
RatioPlotYMin=0.9
RatioPlotYMax=1.11
LogX=0
LogY=1
LegendXPos=0.1
XLabel=$p_T(Z)$ [GeV]
YLabel=$1/\sigma \; \mathrm{d}\sigma / \mathrm{d}p_T(Z)$ [1/GeV]
XMin=0.4
NormalizeToIntegral=1
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2012_I941555/d03-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I941555/d03-x01-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.220000e-02	1.300000e-03	1.300000e-03
2.500000e+00	5.000000e+00	5.920000e-02	1.700000e-03	1.700000e-03
5.000000e+00	7.500000e+00	5.500000e-02	1.600000e-03	1.600000e-03
7.500000e+00	1.000000e+01	3.960000e-02	1.400000e-03	1.400000e-03
1.000000e+01	1.250000e+01	3.530000e-02	1.200000e-03	1.200000e-03
1.250000e+01	1.500000e+01	2.720000e-02	1.200000e-03	1.200000e-03
1.500000e+01	1.750000e+01	2.160000e-02	1.000000e-03	1.000000e-03
1.750000e+01	2.000000e+01	1.650000e-02	9.000000e-04	9.000000e-04
2.000000e+01	3.000000e+01	1.160000e-02	4.000000e-04	4.000000e-04
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.58355248908005963e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.938718e-02	1.579514e-05	1.579514e-05
2.500000e+00	5.000000e+00	6.892628e-02	2.089482e-05	2.089482e-05
5.000000e+00	7.500000e+00	6.303892e-02	1.998253e-05	1.998253e-05
7.500000e+00	1.000000e+01	5.141788e-02	1.804693e-05	1.804693e-05
1.000000e+01	1.250000e+01	4.100084e-02	1.611545e-05	1.611545e-05
1.250000e+01	1.500000e+01	3.274380e-02	1.440160e-05	1.440160e-05
1.500000e+01	1.750000e+01	2.640526e-02	1.293277e-05	1.293277e-05
1.750000e+01	2.000000e+01	2.156266e-02	1.168685e-05	1.168685e-05
2.000000e+01	3.000000e+01	1.387929e-02	4.688133e-06	4.688133e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=blue
LineStyle=dashed
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/pT-LO.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.57867936682643685e-08
Title=$p_T$, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.921098e-02	1.573551e-05	1.573551e-05
2.500000e+00	5.000000e+00	6.911740e-02	2.089155e-05	2.089155e-05
5.000000e+00	7.500000e+00	6.323832e-02	1.998330e-05	1.998330e-05
7.500000e+00	1.000000e+01	5.147796e-02	1.802966e-05	1.802966e-05
1.000000e+01	1.250000e+01	4.097896e-02	1.608635e-05	1.608635e-05
1.250000e+01	1.500000e+01	3.274403e-02	1.437947e-05	1.437947e-05
1.500000e+01	1.750000e+01	2.640572e-02	1.291296e-05	1.291296e-05
1.750000e+01	2.000000e+01	2.154851e-02	1.166502e-05	1.166502e-05
2.000000e+01	3.000000e+01	1.381953e-02	4.670824e-06	4.670824e-06
# END HISTO1D



==> rivet-plots/CMS_2012_I941555/d03-x01-y03-dot.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/CMS_2012_I941555/d03-x01-y03
DrawOnly=/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/CMS_2012_I941555/d03-x01-y03
Title=$Z$ boson $p_T$ with dressed leptons
RatioPlotReference=/CMS_2012_I941555/d03-x01-y03
RatioPlot=1
RatioPlotYMin=0.9
RatioPlotYMax=1.11
LogX=0
LogY=1
LegendXPos=0.1
XLabel=$p_T(Z)$ [GeV]
YLabel=$1/\sigma \; \mathrm{d}\sigma / \mathrm{d}p_T(Z)$ [1/GeV]
XMin=0.4
NormalizeToIntegral=1
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2012_I941555/d03-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I941555/d03-x01-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.220000e-02	1.300000e-03	1.300000e-03
2.500000e+00	5.000000e+00	5.920000e-02	1.700000e-03	1.700000e-03
5.000000e+00	7.500000e+00	5.500000e-02	1.600000e-03	1.600000e-03
7.500000e+00	1.000000e+01	3.960000e-02	1.400000e-03	1.400000e-03
1.000000e+01	1.250000e+01	3.530000e-02	1.200000e-03	1.200000e-03
1.250000e+01	1.500000e+01	2.720000e-02	1.200000e-03	1.200000e-03
1.500000e+01	1.750000e+01	2.160000e-02	1.000000e-03	1.000000e-03
1.750000e+01	2.000000e+01	1.650000e-02	9.000000e-04	9.000000e-04
2.000000e+01	3.000000e+01	1.160000e-02	4.000000e-04	4.000000e-04
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-LO.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.58355248908005963e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.938718e-02	1.579514e-05	1.579514e-05
2.500000e+00	5.000000e+00	6.892628e-02	2.089482e-05	2.089482e-05
5.000000e+00	7.500000e+00	6.303892e-02	1.998253e-05	1.998253e-05
7.500000e+00	1.000000e+01	5.141788e-02	1.804693e-05	1.804693e-05
1.000000e+01	1.250000e+01	4.100084e-02	1.611545e-05	1.611545e-05
1.250000e+01	1.500000e+01	3.274380e-02	1.440160e-05	1.440160e-05
1.500000e+01	1.750000e+01	2.640526e-02	1.293277e-05	1.293277e-05
1.750000e+01	2.000000e+01	2.156266e-02	1.168685e-05	1.168685e-05
2.000000e+01	3.000000e+01	1.387929e-02	4.688133e-06	4.688133e-06
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.53234883394076647e-08
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.697462e-02	1.542665e-05	1.542665e-05
2.500000e+00	5.000000e+00	6.526492e-02	2.044605e-05	2.044605e-05
5.000000e+00	7.500000e+00	6.045816e-02	1.968947e-05	1.968947e-05
7.500000e+00	1.000000e+01	4.953836e-02	1.783254e-05	1.783254e-05
1.000000e+01	1.250000e+01	3.936149e-02	1.590236e-05	1.590236e-05
1.250000e+01	1.500000e+01	3.137708e-02	1.420476e-05	1.420476e-05
1.500000e+01	1.750000e+01	2.528876e-02	1.275415e-05	1.275415e-05
1.750000e+01	2.000000e+01	2.060918e-02	1.151665e-05	1.151665e-05
2.000000e+01	3.000000e+01	1.323734e-02	4.614821e-06	4.614821e-06
# END HISTO1D

# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-7TeV/dot-MCATNLO.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.50390110442586958e-08
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	2.657827e-02	1.500658e-05	1.500658e-05
2.500000e+00	5.000000e+00	4.904216e-02	2.054265e-05	2.054265e-05
5.000000e+00	7.500000e+00	4.377148e-02	1.967902e-05	1.967902e-05
7.500000e+00	1.000000e+01	3.494073e-02	1.755154e-05	1.755154e-05
1.000000e+01	1.250000e+01	2.762486e-02	1.562093e-05	1.562093e-05
1.250000e+01	1.500000e+01	2.213129e-02	1.398119e-05	1.398119e-05
1.500000e+01	1.750000e+01	1.800420e-02	1.259444e-05	1.259444e-05
1.750000e+01	2.000000e+01	1.481013e-02	1.141581e-05	1.141581e-05
2.000000e+01	3.000000e+01	9.769017e-03	4.618333e-06	4.618333e-06
# END HISTO1D



==> rivet-plots/CMS_2012_I941555/d03-x01-y03-powheg.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$p_T(Z)$ [GeV]
YLabel=$1/\sigma \; \mathrm{d}\sigma / \mathrm{d}p_T(Z)$ [1/GeV]
LogX=0
XMin=0.4
LegendXPos=0.1
LegendYPos=0.4
NormalizeToIntegral=1
Title=$Z$ boson $p_T$ with dressed leptons
DrawOnly=/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
LegendOnly=/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03 //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
RatioPlot=1
RatioPlotReference=/CMS_2012_I941555/d03-x01-y03
# END PLOT

# BEGIN HISTO1D /CMS_2012_I941555/d03-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I941555/d03-x01-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.220000e-02	1.300000e-03	1.300000e-03
2.500000e+00	5.000000e+00	5.920000e-02	1.700000e-03	1.700000e-03
5.000000e+00	7.500000e+00	5.500000e-02	1.600000e-03	1.600000e-03
7.500000e+00	1.000000e+01	3.960000e-02	1.400000e-03	1.400000e-03
1.000000e+01	1.250000e+01	3.530000e-02	1.200000e-03	1.200000e-03
1.250000e+01	1.500000e+01	2.720000e-02	1.200000e-03	1.200000e-03
1.500000e+01	1.750000e+01	2.160000e-02	1.000000e-03	1.000000e-03
1.750000e+01	2.000000e+01	1.650000e-02	9.000000e-04	9.000000e-04
2.000000e+01	3.000000e+01	1.160000e-02	4.000000e-04	4.000000e-04
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.53234883394076647e-08
Title=dot, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.697462e-02	1.542665e-05	1.542665e-05
2.500000e+00	5.000000e+00	6.526492e-02	2.044605e-05	2.044605e-05
5.000000e+00	7.500000e+00	6.045816e-02	1.968947e-05	1.968947e-05
7.500000e+00	1.000000e+01	4.953836e-02	1.783254e-05	1.783254e-05
1.000000e+01	1.250000e+01	3.936149e-02	1.590236e-05	1.590236e-05
1.250000e+01	1.500000e+01	3.137708e-02	1.420476e-05	1.420476e-05
1.500000e+01	1.750000e+01	2.528876e-02	1.275415e-05	1.275415e-05
1.750000e+01	2.000000e+01	2.060918e-02	1.151665e-05	1.151665e-05
2.000000e+01	3.000000e+01	1.323734e-02	4.614821e-06	4.614821e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=blue
LineStyle=dashed
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG-real.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.52715075513023400e-08
Title=$p_T$, POWHEG
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.709911e-02	1.542530e-05	1.542530e-05
2.500000e+00	5.000000e+00	6.581468e-02	2.049768e-05	2.049768e-05
5.000000e+00	7.500000e+00	6.130396e-02	1.979246e-05	1.979246e-05
7.500000e+00	1.000000e+01	4.998148e-02	1.788129e-05	1.788129e-05
1.000000e+01	1.250000e+01	3.936389e-02	1.587937e-05	1.587937e-05
1.250000e+01	1.500000e+01	3.114750e-02	1.412699e-05	1.412699e-05
1.500000e+01	1.750000e+01	2.497586e-02	1.265206e-05	1.265206e-05
1.750000e+01	2.000000e+01	2.026427e-02	1.139791e-05	1.139791e-05
2.000000e+01	3.000000e+01	1.297177e-02	4.560613e-06	4.560613e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/dot-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.55418020623132072e-08
Title=dot, POWHEG (aS)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.665984e-02	1.547487e-05	1.547487e-05
2.500000e+00	5.000000e+00	6.639212e-02	2.077446e-05	2.077446e-05
5.000000e+00	7.500000e+00	6.030024e-02	1.980257e-05	1.980257e-05
7.500000e+00	1.000000e+01	4.878172e-02	1.781777e-05	1.781777e-05
1.000000e+01	1.250000e+01	3.881285e-02	1.590321e-05	1.590321e-05
1.250000e+01	1.500000e+01	3.108602e-02	1.423482e-05	1.423482e-05
1.500000e+01	1.750000e+01	2.521200e-02	1.282386e-05	1.282386e-05
1.750000e+01	2.000000e+01	2.067898e-02	1.161448e-05	1.161448e-05
2.000000e+01	3.000000e+01	1.347556e-02	4.688662e-06	4.688662e-06
# END HISTO1D


# BEGIN HISTO1D //home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=//home/ferrarioravasiol/work/herwig/herwig-salam/ISR-runs/Z-7TeV/pT-POWHEG.yoda/CMS_2012_I941555/d03-x01-y03
ScaledBy=1.53288426875526447e-08
Title=$p_T$, POWHEG (aS)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+00	3.663254e-02	1.536082e-05	1.536082e-05
2.500000e+00	5.000000e+00	6.571724e-02	2.052922e-05	2.052922e-05
5.000000e+00	7.500000e+00	6.104880e-02	1.978753e-05	1.978753e-05
7.500000e+00	1.000000e+01	4.958288e-02	1.784132e-05	1.784132e-05
1.000000e+01	1.250000e+01	3.920455e-02	1.587310e-05	1.587310e-05
1.250000e+01	1.500000e+01	3.117142e-02	1.415871e-05	1.415871e-05
1.500000e+01	1.750000e+01	2.512696e-02	1.271342e-05	1.271342e-05
1.750000e+01	2.000000e+01	2.048763e-02	1.147960e-05	1.147960e-05
2.000000e+01	3.000000e+01	1.321310e-02	4.610582e-06	4.610582e-06
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d30-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d30-x01-y01
DrawOnly=/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d30-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d30-x01-y01
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$
RatioPlotReference=/CMS_2019_I1753680/d30-x01-y01
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d30-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d30-x01-y01
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.949600e-02	4.139500e-04	4.139500e-04
1.000000e+00	2.000000e+00	4.786000e-02	9.168700e-04	9.168700e-04
2.000000e+00	3.000000e+00	6.734200e-02	1.140100e-03	1.140100e-03
3.000000e+00	4.000000e+00	7.608700e-02	1.227500e-03	1.227500e-03
4.000000e+00	5.000000e+00	7.746600e-02	1.259700e-03	1.259700e-03
5.000000e+00	6.000000e+00	7.473000e-02	1.212800e-03	1.212800e-03
6.000000e+00	7.000000e+00	7.046100e-02	1.135200e-03	1.135200e-03
7.000000e+00	8.000000e+00	6.579200e-02	1.054900e-03	1.054900e-03
8.000000e+00	9.000000e+00	6.109900e-02	9.692300e-04	9.692300e-04
9.000000e+00	1.000000e+01	5.657100e-02	8.791700e-04	8.791700e-04
1.000000e+01	1.100000e+01	5.202100e-02	7.996200e-04	7.996200e-04
1.100000e+01	1.200000e+01	4.779200e-02	7.375600e-04	7.375600e-04
1.200000e+01	1.300000e+01	4.440800e-02	6.904300e-04	6.904300e-04
1.300000e+01	1.400000e+01	4.116700e-02	6.326500e-04	6.326500e-04
1.400000e+01	1.600000e+01	3.624200e-02	5.348800e-04	5.348800e-04
1.600000e+01	1.800000e+01	3.119100e-02	4.419500e-04	4.419500e-04
1.800000e+01	2.000000e+01	2.708500e-02	3.725600e-04	3.725600e-04
2.000000e+01	2.200000e+01	2.353700e-02	3.141600e-04	3.141600e-04
2.200000e+01	2.500000e+01	1.997400e-02	2.572500e-04	2.572500e-04
2.500000e+01	2.800000e+01	1.653700e-02	2.039300e-04	2.039300e-04
2.800000e+01	3.200000e+01	1.334400e-02	1.576100e-04	1.576100e-04
3.200000e+01	3.700000e+01	1.044600e-02	1.145900e-04	1.145900e-04
3.700000e+01	4.300000e+01	7.792500e-03	7.702300e-05	7.702300e-05
4.300000e+01	5.200000e+01	5.426600e-03	5.167800e-05	5.167800e-05
5.200000e+01	6.500000e+01	3.233000e-03	3.227600e-05	3.227600e-05
6.500000e+01	8.500000e+01	1.668000e-03	1.772400e-05	1.772400e-05
8.500000e+01	1.200000e+02	7.193400e-04	8.354300e-06	8.354300e-06
1.200000e+02	1.600000e+02	2.697300e-04	3.574600e-06	3.574600e-06
1.600000e+02	1.900000e+02	1.173500e-04	1.759000e-06	1.759000e-06
1.900000e+02	2.200000e+02	6.406000e-05	1.064100e-06	1.064100e-06
2.200000e+02	2.500000e+02	3.626000e-05	6.643500e-07	6.643500e-07
2.500000e+02	3.000000e+02	1.846000e-05	3.704100e-07	3.704100e-07
3.000000e+02	4.000000e+02	6.239000e-06	1.547700e-07	1.547700e-07
4.000000e+02	5.000000e+02	1.691100e-06	6.215100e-08	6.215100e-08
5.000000e+02	8.000000e+02	2.663800e-07	1.587800e-08	1.587800e-08
8.000000e+02	1.500000e+03	1.107800e-08	1.043500e-09	1.043500e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d30-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d30-x01-y01
ScaledBy=2.11303746038140950e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.692999e-02	1.891394e-05	1.891394e-05
1.000000e+00	2.000000e+00	4.756771e-02	3.170367e-05	3.170367e-05
2.000000e+00	3.000000e+00	6.441679e-02	3.689378e-05	3.689378e-05
3.000000e+00	4.000000e+00	7.259980e-02	3.916709e-05	3.916709e-05
4.000000e+00	5.000000e+00	7.500332e-02	3.981015e-05	3.981015e-05
5.000000e+00	6.000000e+00	7.399697e-02	3.954218e-05	3.954218e-05
6.000000e+00	7.000000e+00	7.088649e-02	3.870217e-05	3.870217e-05
7.000000e+00	8.000000e+00	6.692761e-02	3.760592e-05	3.760592e-05
8.000000e+00	9.000000e+00	6.237452e-02	3.630423e-05	3.630423e-05
9.000000e+00	1.000000e+01	5.795823e-02	3.499541e-05	3.499541e-05
1.000000e+01	1.100000e+01	5.365651e-02	3.367168e-05	3.367168e-05
1.100000e+01	1.200000e+01	4.954990e-02	3.235750e-05	3.235750e-05
1.200000e+01	1.300000e+01	4.565834e-02	3.106087e-05	3.106087e-05
1.300000e+01	1.400000e+01	4.214396e-02	2.984154e-05	2.984154e-05
1.400000e+01	1.600000e+01	3.743541e-02	1.988749e-05	1.988749e-05
1.600000e+01	1.800000e+01	3.202751e-02	1.839502e-05	1.839502e-05
1.800000e+01	2.000000e+01	2.755116e-02	1.706115e-05	1.706115e-05
2.000000e+01	2.200000e+01	2.387985e-02	1.588380e-05	1.588380e-05
2.200000e+01	2.500000e+01	2.006655e-02	1.188856e-05	1.188856e-05
2.500000e+01	2.800000e+01	1.651444e-02	1.078512e-05	1.078512e-05
2.800000e+01	3.200000e+01	1.337461e-02	8.405512e-06	8.405512e-06
3.200000e+01	3.700000e+01	1.036118e-02	6.617184e-06	6.617184e-06
3.700000e+01	4.300000e+01	7.746815e-03	5.223235e-06	5.223235e-06
4.300000e+01	5.200000e+01	5.397200e-03	3.559727e-06	3.559727e-06
5.200000e+01	6.500000e+01	3.249730e-03	2.298294e-06	2.298294e-06
6.500000e+01	8.500000e+01	1.640034e-03	1.316331e-06	1.316331e-06
8.500000e+01	1.200000e+02	6.396931e-04	6.214489e-07	6.214489e-07
1.200000e+02	1.600000e+02	2.318837e-04	3.499925e-07	3.499925e-07
1.600000e+02	1.900000e+02	1.023703e-04	2.685221e-07	2.685221e-07
1.900000e+02	2.200000e+02	5.548343e-05	1.976854e-07	1.976854e-07
2.200000e+02	2.500000e+02	3.181741e-05	1.497013e-07	1.497013e-07
2.500000e+02	3.000000e+02	1.651085e-05	8.353210e-08	8.353210e-08
3.000000e+02	4.000000e+02	5.732882e-06	3.480487e-08	3.480487e-08
4.000000e+02	5.000000e+02	1.564070e-06	1.817949e-08	1.817949e-08
5.000000e+02	8.000000e+02	2.861053e-07	4.489064e-09	4.489064e-09
8.000000e+02	1.500000e+03	1.107835e-08	5.782853e-10	5.782853e-10
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d30-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d30-x01-y01
ScaledBy=2.11729310495484644e-08
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.779364e-02    2.024994e-05    2.024994e-05
1.000000e+00    2.000000e+00    5.101337e-02    3.376489e-05    3.376489e-05
2.000000e+00    3.000000e+00    6.926821e-02    3.935904e-05    3.935904e-05
3.000000e+00    4.000000e+00    7.502142e-02    4.095345e-05    4.095345e-05
4.000000e+00    5.000000e+00    7.614833e-02    4.126588e-05    4.126588e-05
5.000000e+00    6.000000e+00    7.467216e-02    4.087385e-05    4.087385e-05
6.000000e+00    7.000000e+00    7.139519e-02    3.997329e-05    3.997329e-05
7.000000e+00    8.000000e+00    6.700675e-02    3.873871e-05    3.873871e-05
8.000000e+00    9.000000e+00    6.210724e-02    3.731669e-05    3.731669e-05
9.000000e+00    1.000000e+01    5.729507e-02    3.584773e-05    3.584773e-05
1.000000e+01    1.100000e+01    5.275535e-02    3.440190e-05    3.440190e-05
1.100000e+01    1.200000e+01    4.850299e-02    3.299308e-05    3.299308e-05
1.200000e+01    1.300000e+01    4.465783e-02    3.166986e-05    3.166986e-05
1.300000e+01    1.400000e+01    4.098076e-02    3.033443e-05    3.033443e-05
1.400000e+01    1.600000e+01    3.632266e-02    2.020160e-05    2.020160e-05
1.600000e+01    1.800000e+01    3.095916e-02    1.865371e-05    1.865371e-05
1.800000e+01    2.000000e+01    2.656732e-02    1.734120e-05    1.734120e-05
2.000000e+01    2.200000e+01    2.293858e-02    1.606794e-05    1.606794e-05
2.200000e+01    2.500000e+01    1.924610e-02    1.201227e-05    1.201227e-05
2.500000e+01    2.800000e+01    1.579243e-02    1.088112e-05    1.088112e-05
2.800000e+01    3.200000e+01    1.271029e-02    8.451982e-06    8.451982e-06
3.200000e+01    3.700000e+01    9.724158e-03    6.614980e-06    6.614980e-06
3.700000e+01    4.300000e+01    7.162842e-03    5.192762e-06    5.192762e-06
4.300000e+01    5.200000e+01    4.850690e-03    3.483427e-06    3.483427e-06
5.200000e+01    6.500000e+01    2.806396e-03    2.205230e-06    2.205230e-06
6.500000e+01    8.500000e+01    1.379718e-03    1.246873e-06    1.246873e-06
8.500000e+01    1.200000e+02    5.385657e-04    5.804613e-07    5.804613e-07
1.200000e+02    1.600000e+02    1.972751e-04    3.247535e-07    3.247535e-07
1.600000e+02    1.900000e+02    8.755220e-05    2.488002e-07    2.488002e-07
1.900000e+02    2.200000e+02    4.846330e-05    1.850975e-07    1.850975e-07
2.200000e+02    2.500000e+02    2.775469e-05    1.399923e-07    1.399923e-07
2.500000e+02    3.000000e+02    1.455815e-05    7.854354e-08    7.854354e-08
3.000000e+02    4.000000e+02    5.328186e-06    3.358775e-08    3.358775e-08
4.000000e+02    5.000000e+02    1.561463e-06    1.820519e-08    1.820519e-08
5.000000e+02    8.000000e+02    2.946566e-07    4.560242e-09    4.560242e-09
8.000000e+02    1.500000e+03    1.391364e-08    6.487269e-10    6.487269e-10
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d30-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d30-x01-y01
ScaledBy=2.94308675075871319e-08
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.823722e-02	2.835964e-05	2.835964e-05
1.000000e+00	2.000000e+00	4.956074e-02	4.650475e-05	4.650475e-05
2.000000e+00	3.000000e+00	6.931790e-02	5.505389e-05	5.505389e-05
3.000000e+00	4.000000e+00	7.777196e-02	5.826835e-05	5.826835e-05
4.000000e+00	5.000000e+00	7.840766e-02	5.970487e-05	5.970487e-05
5.000000e+00	6.000000e+00	7.541065e-02	5.853627e-05	5.853627e-05
6.000000e+00	7.000000e+00	7.106502e-02	5.679096e-05	5.679096e-05
7.000000e+00	8.000000e+00	6.588370e-02	5.465914e-05	5.465914e-05
8.000000e+00	9.000000e+00	6.093696e-02	5.254546e-05	5.254546e-05
9.000000e+00	1.000000e+01	5.600157e-02	5.039960e-05	5.039960e-05
1.000000e+01	1.100000e+01	5.142347e-02	4.825161e-05	4.825161e-05
1.100000e+01	1.200000e+01	4.735508e-02	4.628223e-05	4.628223e-05
1.200000e+01	1.300000e+01	4.358145e-02	4.437211e-05	4.437211e-05
1.300000e+01	1.400000e+01	4.024925e-02	4.256987e-05	4.256987e-05
1.400000e+01	1.600000e+01	3.575213e-02	2.835799e-05	2.835799e-05
1.600000e+01	1.800000e+01	3.076540e-02	2.639187e-05	2.639187e-05
1.800000e+01	2.000000e+01	2.657427e-02	2.434284e-05	2.434284e-05
2.000000e+01	2.200000e+01	2.320441e-02	2.270173e-05	2.270173e-05
2.200000e+01	2.500000e+01	1.973959e-02	1.710887e-05	1.710887e-05
2.500000e+01	2.800000e+01	1.638618e-02	1.544769e-05	1.544769e-05
2.800000e+01	3.200000e+01	1.339622e-02	1.205165e-05	1.205165e-05
3.200000e+01	3.700000e+01	1.042706e-02	9.442186e-06	9.442186e-06
3.700000e+01	4.300000e+01	7.808488e-03	7.375700e-06	7.375700e-06
4.300000e+01	5.200000e+01	5.376529e-03	4.888952e-06	4.888952e-06
5.200000e+01	6.500000e+01	3.076196e-03	2.959205e-06	2.959205e-06
6.500000e+01	8.500000e+01	1.400578e-03	1.523951e-06	1.523951e-06
8.500000e+01	1.200000e+02	5.244123e-04	6.726742e-07	6.726742e-07
1.200000e+02	1.600000e+02	1.886354e-04	3.742970e-07	3.742970e-07
1.600000e+02	1.900000e+02	8.337173e-05	2.860135e-07	2.860135e-07
1.900000e+02	2.200000e+02	4.609233e-05	2.127247e-07	2.127247e-07
2.200000e+02	2.500000e+02	2.658893e-05	1.615128e-07	1.615128e-07
2.500000e+02	3.000000e+02	1.418901e-05	9.139074e-08	9.139074e-08
3.000000e+02	4.000000e+02	5.214062e-06	3.925859e-08	3.925859e-08
4.000000e+02	5.000000e+02	1.543176e-06	2.131239e-08	2.131239e-08
5.000000e+02	8.000000e+02	2.777293e-07	5.219774e-09	5.219774e-09
8.000000e+02	1.500000e+03	1.362229e-08	7.567937e-10	7.567937e-10
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d33-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y01
DrawOnly=/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y01 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y01
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$, $0 < |y^{Z}| < 0.4$
RatioPlotReference=/CMS_2019_I1753680/d33-x01-y01
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d33-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d33-x01-y01
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.915600e-02	2.689900e-04	2.689900e-04
1.000000e+00	2.000000e+00	4.823100e-02	6.772300e-04	6.772300e-04
2.000000e+00	3.000000e+00	6.749400e-02	9.175500e-04	9.175500e-04
3.000000e+00	4.000000e+00	7.638300e-02	9.721000e-04	9.721000e-04
4.000000e+00	5.000000e+00	7.792100e-02	9.590200e-04	9.590200e-04
5.000000e+00	6.000000e+00	7.503300e-02	9.234800e-04	9.234800e-04
6.000000e+00	7.000000e+00	7.079700e-02	8.761400e-04	8.761400e-04
7.000000e+00	8.000000e+00	6.607500e-02	8.273000e-04	8.273000e-04
8.000000e+00	9.000000e+00	6.165700e-02	7.742400e-04	7.742400e-04
9.000000e+00	1.000000e+01	5.667400e-02	7.003300e-04	7.003300e-04
1.000000e+01	1.100000e+01	5.176600e-02	6.261500e-04	6.261500e-04
1.100000e+01	1.200000e+01	4.752700e-02	5.683500e-04	5.683500e-04
1.200000e+01	1.300000e+01	4.460700e-02	5.301200e-04	5.301200e-04
1.300000e+01	1.400000e+01	4.130200e-02	4.889700e-04	4.889700e-04
1.400000e+01	1.600000e+01	3.607400e-02	4.259100e-04	4.259100e-04
1.600000e+01	1.800000e+01	3.083200e-02	3.623400e-04	3.623400e-04
1.800000e+01	2.000000e+01	2.692400e-02	3.134900e-04	3.134900e-04
2.000000e+01	2.200000e+01	2.328200e-02	2.667900e-04	2.667900e-04
2.200000e+01	2.500000e+01	1.956600e-02	2.212900e-04	2.212900e-04
2.500000e+01	2.800000e+01	1.638000e-02	1.821300e-04	1.821300e-04
2.800000e+01	3.200000e+01	1.295800e-02	1.395400e-04	1.395400e-04
3.200000e+01	3.700000e+01	1.025000e-02	1.069200e-04	1.069200e-04
3.700000e+01	4.300000e+01	7.631800e-03	7.813400e-05	7.813400e-05
4.300000e+01	5.200000e+01	5.319500e-03	5.403800e-05	5.403800e-05
5.200000e+01	6.500000e+01	3.239900e-03	3.330700e-05	3.330700e-05
6.500000e+01	8.500000e+01	1.685800e-03	1.819700e-05	1.819700e-05
8.500000e+01	1.200000e+02	7.235000e-04	8.534100e-06	8.534100e-06
1.200000e+02	1.600000e+02	2.690600e-04	3.680700e-06	3.680700e-06
1.600000e+02	1.900000e+02	1.172300e-04	1.912700e-06	1.912700e-06
1.900000e+02	2.200000e+02	6.235700e-05	1.205600e-06	1.205600e-06
2.200000e+02	2.500000e+02	3.519900e-05	7.955200e-07	7.955200e-07
2.500000e+02	3.000000e+02	1.847900e-05	4.689700e-07	4.689700e-07
3.000000e+02	4.000000e+02	6.360800e-06	1.858900e-07	1.858900e-07
4.000000e+02	1.500000e+03	2.631400e-07	9.346000e-09	9.346000e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y01
ScaledBy=9.82433183936997133e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.725202e-02	4.116910e-05	4.116910e-05
1.000000e+00	2.000000e+00	4.861119e-02	6.910661e-05	6.910661e-05
2.000000e+00	3.000000e+00	6.568912e-02	8.033378e-05	8.033378e-05
3.000000e+00	4.000000e+00	7.377759e-02	8.513610e-05	8.513610e-05
4.000000e+00	5.000000e+00	7.599848e-02	8.640800e-05	8.640800e-05
5.000000e+00	6.000000e+00	7.466119e-02	8.564440e-05	8.564440e-05
6.000000e+00	7.000000e+00	7.136876e-02	8.373472e-05	8.373472e-05
7.000000e+00	8.000000e+00	6.705175e-02	8.116272e-05	8.116272e-05
8.000000e+00	9.000000e+00	6.263640e-02	7.844494e-05	7.844494e-05
9.000000e+00	1.000000e+01	5.798832e-02	7.547824e-05	7.547824e-05
1.000000e+01	1.100000e+01	5.346637e-02	7.247561e-05	7.247561e-05
1.100000e+01	1.200000e+01	4.934477e-02	6.962610e-05	6.962610e-05
1.200000e+01	1.300000e+01	4.527534e-02	6.669332e-05	6.669332e-05
1.300000e+01	1.400000e+01	4.173248e-02	6.403076e-05	6.403076e-05
1.400000e+01	1.600000e+01	3.697152e-02	4.261575e-05	4.261575e-05
1.600000e+01	1.800000e+01	3.143099e-02	3.929303e-05	3.929303e-05
1.800000e+01	2.000000e+01	2.694593e-02	3.638171e-05	3.638171e-05
2.000000e+01	2.200000e+01	2.331319e-02	3.384055e-05	3.384055e-05
2.200000e+01	2.500000e+01	1.942614e-02	2.522227e-05	2.522227e-05
2.500000e+01	2.800000e+01	1.598000e-02	2.287596e-05	2.287596e-05
2.800000e+01	3.200000e+01	1.283974e-02	1.775823e-05	1.775823e-05
3.200000e+01	3.700000e+01	9.861842e-03	1.392020e-05	1.392020e-05
3.700000e+01	4.300000e+01	7.373193e-03	1.098762e-05	1.098762e-05
4.300000e+01	5.200000e+01	5.143267e-03	7.492898e-06	7.492898e-06
5.200000e+01	6.500000e+01	3.162218e-03	4.888501e-06	4.888501e-06
6.500000e+01	8.500000e+01	1.633566e-03	2.832727e-06	2.832727e-06
8.500000e+01	1.200000e+02	6.378826e-04	1.338098e-06	1.338098e-06
1.200000e+02	1.600000e+02	2.239309e-04	7.416150e-07	7.416150e-07
1.600000e+02	1.900000e+02	9.745737e-05	5.649347e-07	5.649347e-07
1.900000e+02	2.200000e+02	5.272063e-05	4.155097e-07	4.155097e-07
2.200000e+02	2.500000e+02	3.067811e-05	3.169605e-07	3.169605e-07
2.500000e+02	3.000000e+02	1.596454e-05	1.771107e-07	1.771107e-07
3.000000e+02	4.000000e+02	5.758041e-06	7.521230e-08	7.521230e-08
4.000000e+02	1.500000e+03	2.563257e-07	4.784662e-09	4.784662e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y01
ScaledBy=9.79291141510565003e-08
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.725644e-02    4.305308e-05    4.305308e-05
1.000000e+00    2.000000e+00    5.015778e-02    7.205838e-05    7.205838e-05
2.000000e+00    3.000000e+00    6.911133e-02    8.473187e-05    8.473187e-05
3.000000e+00    4.000000e+00    7.512362e-02    8.819332e-05    8.819332e-05
4.000000e+00    5.000000e+00    7.626609e-02    8.886656e-05    8.886656e-05
5.000000e+00    6.000000e+00    7.499794e-02    8.816114e-05    8.816114e-05
6.000000e+00    7.000000e+00    7.175010e-02    8.625016e-05    8.625016e-05
7.000000e+00    8.000000e+00    6.722474e-02    8.352297e-05    8.352297e-05
8.000000e+00    9.000000e+00    6.229435e-02    8.041170e-05    8.041170e-05
9.000000e+00    1.000000e+01    5.753418e-02    7.733191e-05    7.733191e-05
1.000000e+01    1.100000e+01    5.301777e-02    7.425364e-05    7.425364e-05
1.100000e+01    1.200000e+01    4.873137e-02    7.118479e-05    7.118479e-05
1.200000e+01    1.300000e+01    4.474856e-02    6.824261e-05    6.824261e-05
1.300000e+01    1.400000e+01    4.105474e-02    6.538770e-05    6.538770e-05
1.400000e+01    1.600000e+01    3.637981e-02    4.354021e-05    4.354021e-05
1.600000e+01    1.800000e+01    3.092711e-02    4.012848e-05    4.012848e-05
1.800000e+01    2.000000e+01    2.650918e-02    3.715602e-05    3.715602e-05
2.000000e+01    2.200000e+01    2.287671e-02    3.452779e-05    3.452779e-05
2.200000e+01    2.500000e+01    1.912579e-02    2.577840e-05    2.577840e-05
2.500000e+01    2.800000e+01    1.566849e-02    2.333684e-05    2.333684e-05
2.800000e+01    3.200000e+01    1.259854e-02    1.810579e-05    1.810579e-05
3.200000e+01    3.700000e+01    9.614860e-03    1.417247e-05    1.417247e-05
3.700000e+01    4.300000e+01    7.076945e-03    1.108603e-05    1.108603e-05
4.300000e+01    5.200000e+01    4.811982e-03    7.466868e-06    7.466868e-06
5.200000e+01    6.500000e+01    2.815707e-03    4.757657e-06    4.757657e-06
6.500000e+01    8.500000e+01    1.401603e-03    2.706244e-06    2.706244e-06
8.500000e+01    1.200000e+02    5.453591e-04    1.254786e-06    1.254786e-06
1.200000e+02    1.600000e+02    1.966756e-04    6.957131e-07    6.957131e-07
1.600000e+02    1.900000e+02    8.654840e-05    5.322129e-07    5.322129e-07
1.900000e+02    2.200000e+02    4.772237e-05    3.947390e-07    3.947390e-07
2.200000e+02    2.500000e+02    2.748166e-05    2.995732e-07    2.995732e-07
2.500000e+02    3.000000e+02    1.476771e-05    1.700699e-07    1.700699e-07
3.000000e+02    4.000000e+02    5.414501e-06    7.281739e-08    7.281739e-08
4.000000e+02    1.500000e+03    2.679696e-07    4.884301e-09    4.884301e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y01
ScaledBy=1.36222912728767256e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.814305e-02	6.111956e-05	6.111956e-05
1.000000e+00	2.000000e+00	4.938911e-02	1.002228e-04	1.002228e-04
2.000000e+00	3.000000e+00	6.921862e-02	1.185727e-04	1.185727e-04
3.000000e+00	4.000000e+00	7.784182e-02	1.258091e-04	1.258091e-04
4.000000e+00	5.000000e+00	7.851555e-02	1.290864e-04	1.290864e-04
5.000000e+00	6.000000e+00	7.586661e-02	1.267743e-04	1.267743e-04
6.000000e+00	7.000000e+00	7.133676e-02	1.229964e-04	1.229964e-04
7.000000e+00	8.000000e+00	6.645340e-02	1.184958e-04	1.184958e-04
8.000000e+00	9.000000e+00	6.109894e-02	1.136647e-04	1.136647e-04
9.000000e+00	1.000000e+01	5.614947e-02	1.090236e-04	1.090236e-04
1.000000e+01	1.100000e+01	5.154051e-02	1.045249e-04	1.045249e-04
1.100000e+01	1.200000e+01	4.755342e-02	1.001638e-04	1.001638e-04
1.200000e+01	1.300000e+01	4.363994e-02	9.592038e-05	9.592038e-05
1.300000e+01	1.400000e+01	4.022988e-02	9.192710e-05	9.192710e-05
1.400000e+01	1.600000e+01	3.570595e-02	6.116674e-05	6.116674e-05
1.600000e+01	1.800000e+01	3.060360e-02	5.663795e-05	5.663795e-05
1.800000e+01	2.000000e+01	2.636049e-02	5.241600e-05	5.241600e-05
2.000000e+01	2.200000e+01	2.304449e-02	4.899571e-05	4.899571e-05
2.200000e+01	2.500000e+01	1.950700e-02	3.679319e-05	3.679319e-05
2.500000e+01	2.800000e+01	1.613007e-02	3.309391e-05	3.309391e-05
2.800000e+01	3.200000e+01	1.315695e-02	2.590472e-05	2.590472e-05
3.200000e+01	3.700000e+01	1.015933e-02	2.012401e-05	2.012401e-05
3.700000e+01	4.300000e+01	7.630665e-03	1.572358e-05	1.572358e-05
4.300000e+01	5.200000e+01	5.262100e-03	1.044826e-05	1.044826e-05
5.200000e+01	6.500000e+01	3.094368e-03	6.387068e-06	6.387068e-06
6.500000e+01	8.500000e+01	1.462933e-03	3.336299e-06	3.336299e-06
8.500000e+01	1.200000e+02	5.406811e-04	1.466798e-06	1.466798e-06
1.200000e+02	1.600000e+02	1.878609e-04	8.003499e-07	8.003499e-07
1.600000e+02	1.900000e+02	8.288650e-05	6.136490e-07	6.136490e-07
1.900000e+02	2.200000e+02	4.695160e-05	4.619091e-07	4.619091e-07
2.200000e+02	2.500000e+02	2.664974e-05	3.478652e-07	3.478652e-07
2.500000e+02	3.000000e+02	1.436504e-05	1.978497e-07	1.978497e-07
3.000000e+02	4.000000e+02	5.342663e-06	8.531079e-08	8.531079e-08
4.000000e+02	1.500000e+03	2.464396e-07	5.524386e-09	5.524386e-09
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d33-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y02
DrawOnly=/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y02 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y02
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$, $0.4 < |y^{Z}| < 0.8$
RatioPlotReference=/CMS_2019_I1753680/d33-x01-y02
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d33-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d33-x01-y02
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.926300e-02	5.337900e-04	5.337900e-04
1.000000e+00	2.000000e+00	4.847300e-02	1.209600e-03	1.209600e-03
2.000000e+00	3.000000e+00	6.770500e-02	1.504200e-03	1.504200e-03
3.000000e+00	4.000000e+00	7.606600e-02	1.477600e-03	1.477600e-03
4.000000e+00	5.000000e+00	7.809900e-02	1.376400e-03	1.376400e-03
5.000000e+00	6.000000e+00	7.535100e-02	1.240600e-03	1.240600e-03
6.000000e+00	7.000000e+00	7.066900e-02	1.088600e-03	1.088600e-03
7.000000e+00	8.000000e+00	6.624800e-02	9.702400e-04	9.702400e-04
8.000000e+00	9.000000e+00	6.123900e-02	8.706200e-04	8.706200e-04
9.000000e+00	1.000000e+01	5.673800e-02	7.852500e-04	7.852500e-04
1.000000e+01	1.100000e+01	5.181800e-02	7.002300e-04	7.002300e-04
1.100000e+01	1.200000e+01	4.759600e-02	6.343800e-04	6.343800e-04
1.200000e+01	1.300000e+01	4.453400e-02	5.888400e-04	5.888400e-04
1.300000e+01	1.400000e+01	4.154900e-02	5.396600e-04	5.396600e-04
1.400000e+01	1.600000e+01	3.569500e-02	4.494800e-04	4.494800e-04
1.600000e+01	1.800000e+01	3.127700e-02	3.834200e-04	3.834200e-04
1.800000e+01	2.000000e+01	2.672300e-02	3.173200e-04	3.173200e-04
2.000000e+01	2.200000e+01	2.274000e-02	2.608000e-04	2.608000e-04
2.200000e+01	2.500000e+01	1.982300e-02	2.206600e-04	2.206600e-04
2.500000e+01	2.800000e+01	1.612700e-02	1.759700e-04	1.759700e-04
2.800000e+01	3.200000e+01	1.317600e-02	1.414500e-04	1.414500e-04
3.200000e+01	3.700000e+01	1.013900e-02	1.064400e-04	1.064400e-04
3.700000e+01	4.300000e+01	7.556400e-03	7.824300e-05	7.824300e-05
4.300000e+01	5.200000e+01	5.309500e-03	5.609500e-05	5.609500e-05
5.200000e+01	6.500000e+01	3.203200e-03	3.577200e-05	3.577200e-05
6.500000e+01	8.500000e+01	1.669300e-03	1.978300e-05	1.978300e-05
8.500000e+01	1.200000e+02	7.151700e-04	9.201300e-06	9.201300e-06
1.200000e+02	1.600000e+02	2.629800e-04	3.935300e-06	3.935300e-06
1.600000e+02	1.900000e+02	1.134900e-04	2.049600e-06	2.049600e-06
1.900000e+02	2.200000e+02	6.211900e-05	1.354600e-06	1.354600e-06
2.200000e+02	2.500000e+02	3.551700e-05	8.908400e-07	8.908400e-07
2.500000e+02	3.000000e+02	1.800000e-05	4.952700e-07	4.952700e-07
3.000000e+02	4.000000e+02	6.404700e-06	2.078600e-07	2.078600e-07
4.000000e+02	1.500000e+03	2.547600e-07	1.051400e-08	1.051400e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y02
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y02
ScaledBy=9.89146064490532955e-08
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.728750e-02	4.135199e-05	4.135199e-05
1.000000e+00	2.000000e+00	4.858735e-02	6.932531e-05	6.932531e-05
2.000000e+00	3.000000e+00	6.562974e-02	8.057133e-05	8.057133e-05
3.000000e+00	4.000000e+00	7.364460e-02	8.534943e-05	8.534943e-05
4.000000e+00	5.000000e+00	7.586127e-02	8.662441e-05	8.662441e-05
5.000000e+00	6.000000e+00	7.469210e-02	8.595429e-05	8.595429e-05
6.000000e+00	7.000000e+00	7.145235e-02	8.406950e-05	8.406950e-05
7.000000e+00	8.000000e+00	6.737499e-02	8.163560e-05	8.163560e-05
8.000000e+00	9.000000e+00	6.245755e-02	7.860003e-05	7.860003e-05
9.000000e+00	1.000000e+01	5.782677e-02	7.563010e-05	7.563010e-05
1.000000e+01	1.100000e+01	5.350083e-02	7.274623e-05	7.274623e-05
1.100000e+01	1.200000e+01	4.931595e-02	6.984317e-05	6.984317e-05
1.200000e+01	1.300000e+01	4.529082e-02	6.693223e-05	6.693223e-05
1.300000e+01	1.400000e+01	4.176818e-02	6.427661e-05	6.427661e-05
1.400000e+01	1.600000e+01	3.693986e-02	4.274279e-05	4.274279e-05
1.600000e+01	1.800000e+01	3.152394e-02	3.948530e-05	3.948530e-05
1.800000e+01	2.000000e+01	2.699973e-02	3.654222e-05	3.654222e-05
2.000000e+01	2.200000e+01	2.329217e-02	3.394065e-05	3.394065e-05
2.200000e+01	2.500000e+01	1.951051e-02	2.536319e-05	2.536319e-05
2.500000e+01	2.800000e+01	1.592393e-02	2.291368e-05	2.291368e-05
2.800000e+01	3.200000e+01	1.284112e-02	1.781975e-05	1.781975e-05
3.200000e+01	3.700000e+01	9.897950e-03	1.399323e-05	1.399323e-05
3.700000e+01	4.300000e+01	7.366203e-03	1.101987e-05	1.101987e-05
4.300000e+01	5.200000e+01	5.158561e-03	7.529624e-06	7.529624e-06
5.200000e+01	6.500000e+01	3.164286e-03	4.906778e-06	4.906778e-06
6.500000e+01	8.500000e+01	1.629920e-03	2.839216e-06	2.839216e-06
8.500000e+01	1.200000e+02	6.345486e-04	1.339148e-06	1.339148e-06
1.200000e+02	1.600000e+02	2.235247e-04	7.434693e-07	7.434693e-07
1.600000e+02	1.900000e+02	9.771443e-05	5.676086e-07	5.676086e-07
1.900000e+02	2.200000e+02	5.301163e-05	4.180759e-07	4.180759e-07
2.200000e+02	2.500000e+02	3.082839e-05	3.188196e-07	3.188196e-07
2.500000e+02	3.000000e+02	1.620221e-05	1.790327e-07	1.790327e-07
3.000000e+02	4.000000e+02	5.733091e-06	7.530514e-08	7.530514e-08
4.000000e+02	1.500000e+03	2.573578e-07	4.810636e-09	4.810636e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y02
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y02
ScaledBy=9.86913775535422228e-08
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.747540e-02    4.340872e-05    4.340872e-05
1.000000e+00    2.000000e+00    5.065989e-02    7.270625e-05    7.270625e-05
2.000000e+00    3.000000e+00    6.912326e-02    8.493444e-05    8.493444e-05
3.000000e+00    4.000000e+00    7.530091e-02    8.861798e-05    8.861798e-05
4.000000e+00    5.000000e+00    7.645695e-02    8.936283e-05    8.936283e-05
5.000000e+00    6.000000e+00    7.508394e-02    8.855816e-05    8.855816e-05
6.000000e+00    7.000000e+00    7.188394e-02    8.666239e-05    8.666239e-05
7.000000e+00    8.000000e+00    6.733650e-02    8.388758e-05    8.388758e-05
8.000000e+00    9.000000e+00    6.234474e-02    8.080542e-05    8.080542e-05
9.000000e+00    1.000000e+01    5.742328e-02    7.753007e-05    7.753007e-05
1.000000e+01    1.100000e+01    5.275109e-02    7.432333e-05    7.432333e-05
1.100000e+01    1.200000e+01    4.858130e-02    7.133034e-05    7.133034e-05
1.200000e+01    1.300000e+01    4.467493e-02    6.842403e-05    6.842403e-05
1.300000e+01    1.400000e+01    4.100265e-02    6.556108e-05    6.556108e-05
1.400000e+01    1.600000e+01    3.623385e-02    4.359484e-05    4.359484e-05
1.600000e+01    1.800000e+01    3.083656e-02    4.023507e-05    4.023507e-05
1.800000e+01    2.000000e+01    2.642074e-02    3.722749e-05    3.722749e-05
2.000000e+01    2.200000e+01    2.278526e-02    3.457684e-05    3.457684e-05
2.200000e+01    2.500000e+01    1.906672e-02    2.582686e-05    2.582686e-05
2.500000e+01    2.800000e+01    1.562003e-02    2.337518e-05    2.337518e-05
2.800000e+01    3.200000e+01    1.251827e-02    1.812143e-05    1.812143e-05
3.200000e+01    3.700000e+01    9.542318e-03    1.415233e-05    1.415233e-05
3.700000e+01    4.300000e+01    7.029182e-03    1.109804e-05    1.109804e-05
4.300000e+01    5.200000e+01    4.750049e-03    7.450278e-06    7.450278e-06
5.200000e+01    6.500000e+01    2.796839e-03    4.758247e-06    4.758247e-06
6.500000e+01    8.500000e+01    1.386670e-03    2.703146e-06    2.703146e-06
8.500000e+01    1.200000e+02    5.402211e-04    1.254988e-06    1.254988e-06
1.200000e+02    1.600000e+02    1.949905e-04    7.014975e-07    7.014975e-07
1.600000e+02    1.900000e+02    8.577360e-05    5.314576e-07    5.314576e-07
1.900000e+02    2.200000e+02    4.721737e-05    3.948212e-07    3.948212e-07
2.200000e+02    2.500000e+02    2.662766e-05    2.960180e-07    2.960180e-07
2.500000e+02    3.000000e+02    1.425103e-05    1.677173e-07    1.677173e-07
3.000000e+02    4.000000e+02    5.398418e-06    7.299160e-08    7.299160e-08
4.000000e+02    1.500000e+03    2.545340e-07    4.778771e-09    4.778771e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y02
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y02
ScaledBy=1.37083544415446525e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.819274e-02	6.133916e-05	6.133916e-05
1.000000e+00	2.000000e+00	4.962710e-02	1.006307e-04	1.006307e-04
2.000000e+00	3.000000e+00	6.957169e-02	1.190689e-04	1.190689e-04
3.000000e+00	4.000000e+00	7.823525e-02	1.268141e-04	1.268141e-04
4.000000e+00	5.000000e+00	7.869515e-02	1.295235e-04	1.295235e-04
5.000000e+00	6.000000e+00	7.589029e-02	1.269936e-04	1.269936e-04
6.000000e+00	7.000000e+00	7.133597e-02	1.231538e-04	1.231538e-04
7.000000e+00	8.000000e+00	6.623804e-02	1.185663e-04	1.185663e-04
8.000000e+00	9.000000e+00	6.114240e-02	1.138178e-04	1.138178e-04
9.000000e+00	1.000000e+01	5.626582e-02	1.091552e-04	1.091552e-04
1.000000e+01	1.100000e+01	5.157114e-02	1.044774e-04	1.044774e-04
1.100000e+01	1.200000e+01	4.747285e-02	1.003673e-04	1.003673e-04
1.200000e+01	1.300000e+01	4.351913e-02	9.596544e-05	9.596544e-05
1.300000e+01	1.400000e+01	4.019131e-02	9.195059e-05	9.195059e-05
1.400000e+01	1.600000e+01	3.555660e-02	6.116533e-05	6.116533e-05
1.600000e+01	1.800000e+01	3.051293e-02	5.654702e-05	5.654702e-05
1.800000e+01	2.000000e+01	2.625040e-02	5.238349e-05	5.238349e-05
2.000000e+01	2.200000e+01	2.288973e-02	4.872501e-05	4.872501e-05
2.200000e+01	2.500000e+01	1.941206e-02	3.648782e-05	3.648782e-05
2.500000e+01	2.800000e+01	1.603251e-02	3.312858e-05	3.312858e-05
2.800000e+01	3.200000e+01	1.308756e-02	2.574988e-05	2.574988e-05
3.200000e+01	3.700000e+01	1.013196e-02	2.013809e-05	2.013809e-05
3.700000e+01	4.300000e+01	7.576797e-03	1.572393e-05	1.572393e-05
4.300000e+01	5.200000e+01	5.224063e-03	1.043340e-05	1.043340e-05
5.200000e+01	6.500000e+01	3.053953e-03	6.370691e-06	6.370691e-06
6.500000e+01	8.500000e+01	1.430511e-03	3.316739e-06	3.316739e-06
8.500000e+01	1.200000e+02	5.335046e-04	1.463615e-06	1.463615e-06
1.200000e+02	1.600000e+02	1.877505e-04	8.153354e-07	8.153354e-07
1.600000e+02	1.900000e+02	8.146803e-05	6.101843e-07	6.101843e-07
1.900000e+02	2.200000e+02	4.455540e-05	4.513213e-07	4.513213e-07
2.200000e+02	2.500000e+02	2.546147e-05	3.411533e-07	3.411533e-07
2.500000e+02	3.000000e+02	1.381802e-05	1.946393e-07	1.946393e-07
3.000000e+02	4.000000e+02	5.245234e-06	8.564786e-08	8.564786e-08
4.000000e+02	1.500000e+03	2.512859e-07	5.596797e-09	5.596797e-09
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d33-x01-y03.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y03
DrawOnly=/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y03 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y03
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$, $0.8 < |y^{Z}| < 1.2$
RatioPlotReference=/CMS_2019_I1753680/d33-x01-y03
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d33-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d33-x01-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	2.015400e-02	5.316000e-04	5.316000e-04
1.000000e+00	2.000000e+00	4.811400e-02	1.231400e-03	1.231400e-03
2.000000e+00	3.000000e+00	6.814900e-02	1.650700e-03	1.650700e-03
3.000000e+00	4.000000e+00	7.722300e-02	1.670800e-03	1.670800e-03
4.000000e+00	5.000000e+00	7.861600e-02	1.540700e-03	1.540700e-03
5.000000e+00	6.000000e+00	7.562400e-02	1.421900e-03	1.421900e-03
6.000000e+00	7.000000e+00	7.101500e-02	1.309700e-03	1.309700e-03
7.000000e+00	8.000000e+00	6.610100e-02	1.194500e-03	1.194500e-03
8.000000e+00	9.000000e+00	6.111200e-02	1.069200e-03	1.069200e-03
9.000000e+00	1.000000e+01	5.629400e-02	9.509000e-04	9.509000e-04
1.000000e+01	1.100000e+01	5.204000e-02	8.574700e-04	8.574700e-04
1.100000e+01	1.200000e+01	4.776300e-02	7.637800e-04	7.637800e-04
1.200000e+01	1.300000e+01	4.407800e-02	6.750000e-04	6.750000e-04
1.300000e+01	1.400000e+01	4.034700e-02	6.009300e-04	6.009300e-04
1.400000e+01	1.600000e+01	3.584700e-02	5.317600e-04	5.317600e-04
1.600000e+01	1.800000e+01	3.055300e-02	4.467200e-04	4.467200e-04
1.800000e+01	2.000000e+01	2.670900e-02	3.756200e-04	3.756200e-04
2.000000e+01	2.200000e+01	2.303100e-02	3.076900e-04	3.076900e-04
2.200000e+01	2.500000e+01	1.941200e-02	2.454600e-04	2.454600e-04
2.500000e+01	2.800000e+01	1.603800e-02	1.903300e-04	1.903300e-04
2.800000e+01	3.200000e+01	1.298200e-02	1.440700e-04	1.440700e-04
3.200000e+01	3.700000e+01	1.014900e-02	1.077500e-04	1.077500e-04
3.700000e+01	4.300000e+01	7.491700e-03	7.781600e-05	7.781600e-05
4.300000e+01	5.200000e+01	5.197800e-03	5.455600e-05	5.455600e-05
5.200000e+01	6.500000e+01	3.116600e-03	3.392900e-05	3.392900e-05
6.500000e+01	8.500000e+01	1.646900e-03	1.895900e-05	1.895900e-05
8.500000e+01	1.200000e+02	7.070100e-04	9.306100e-06	9.306100e-06
1.200000e+02	1.600000e+02	2.609000e-04	4.168900e-06	4.168900e-06
1.600000e+02	1.900000e+02	1.108200e-04	2.109800e-06	2.109800e-06
1.900000e+02	2.200000e+02	5.973600e-05	1.339300e-06	1.339300e-06
2.200000e+02	2.500000e+02	3.441700e-05	8.838100e-07	8.838100e-07
2.500000e+02	3.000000e+02	1.752000e-05	4.969200e-07	4.969200e-07
3.000000e+02	4.000000e+02	5.780300e-06	1.928800e-07	1.928800e-07
4.000000e+02	1.500000e+03	2.404400e-07	1.012500e-08	1.012500e-08
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y03
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y03
ScaledBy=1.00025753833849994e-07
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.730025e-02	4.159893e-05	4.159893e-05
1.000000e+00	2.000000e+00	4.854740e-02	6.968493e-05	6.968493e-05
2.000000e+00	3.000000e+00	6.542365e-02	8.089530e-05	8.089530e-05
3.000000e+00	4.000000e+00	7.367637e-02	8.584599e-05	8.584599e-05
4.000000e+00	5.000000e+00	7.594035e-02	8.715498e-05	8.715498e-05
5.000000e+00	6.000000e+00	7.467193e-02	8.642405e-05	8.642405e-05
6.000000e+00	7.000000e+00	7.136137e-02	8.448654e-05	8.448654e-05
7.000000e+00	8.000000e+00	6.735554e-02	8.208099e-05	8.208099e-05
8.000000e+00	9.000000e+00	6.249379e-02	7.906319e-05	7.906319e-05
9.000000e+00	1.000000e+01	5.796102e-02	7.614194e-05	7.614194e-05
1.000000e+01	1.100000e+01	5.355509e-02	7.319076e-05	7.319076e-05
1.100000e+01	1.200000e+01	4.925898e-02	7.019378e-05	7.019378e-05
1.200000e+01	1.300000e+01	4.535668e-02	6.735604e-05	6.735604e-05
1.300000e+01	1.400000e+01	4.176625e-02	6.463514e-05	6.463514e-05
1.400000e+01	1.600000e+01	3.690530e-02	4.296208e-05	4.296208e-05
1.600000e+01	1.800000e+01	3.147040e-02	3.967273e-05	3.967273e-05
1.800000e+01	2.000000e+01	2.696700e-02	3.672461e-05	3.672461e-05
2.000000e+01	2.200000e+01	2.327384e-02	3.411732e-05	3.411732e-05
2.200000e+01	2.500000e+01	1.948238e-02	2.548686e-05	2.548686e-05
2.500000e+01	2.800000e+01	1.599755e-02	2.309522e-05	2.309522e-05
2.800000e+01	3.200000e+01	1.289444e-02	1.795673e-05	1.795673e-05
3.200000e+01	3.700000e+01	9.947902e-03	1.410706e-05	1.410706e-05
3.700000e+01	4.300000e+01	7.434782e-03	1.113306e-05	1.113306e-05
4.300000e+01	5.200000e+01	5.166841e-03	7.577871e-06	7.577871e-06
5.200000e+01	6.500000e+01	3.136308e-03	4.912398e-06	4.912398e-06
6.500000e+01	8.500000e+01	1.607854e-03	2.835726e-06	2.835726e-06
8.500000e+01	1.200000e+02	6.246894e-04	1.336146e-06	1.336146e-06
1.200000e+02	1.600000e+02	2.219346e-04	7.449695e-07	7.449695e-07
1.600000e+02	1.900000e+02	9.662487e-05	5.675966e-07	5.675966e-07
1.900000e+02	2.200000e+02	5.234013e-05	4.177465e-07	4.177465e-07
2.200000e+02	2.500000e+02	2.965764e-05	3.144587e-07	3.144587e-07
2.500000e+02	3.000000e+02	1.569004e-05	1.771670e-07	1.771670e-07
3.000000e+02	4.000000e+02	5.553430e-06	7.453093e-08	7.453093e-08
4.000000e+02	1.500000e+03	2.245124e-07	4.518348e-09	4.518348e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y03
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y03
ScaledBy=1.00097441445504759e-07
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.806855e-02    4.442778e-05    4.442778e-05
1.000000e+00    2.000000e+00    5.164686e-02    7.393743e-05    7.393743e-05
2.000000e+00    3.000000e+00    6.998479e-02    8.609320e-05    8.609320e-05
3.000000e+00    4.000000e+00    7.585600e-02    8.963126e-05    8.963126e-05
4.000000e+00    5.000000e+00    7.705226e-02    9.033324e-05    9.033324e-05
5.000000e+00    6.000000e+00    7.517718e-02    8.924010e-05    8.924010e-05
6.000000e+00    7.000000e+00    7.172379e-02    8.717111e-05    8.717111e-05
7.000000e+00    8.000000e+00    6.723292e-02    8.445447e-05    8.445447e-05
8.000000e+00    9.000000e+00    6.221771e-02    8.127098e-05    8.127098e-05
9.000000e+00    1.000000e+01    5.725720e-02    7.800625e-05    7.800625e-05
1.000000e+01    1.100000e+01    5.277742e-02    7.484665e-05    7.484665e-05
1.100000e+01    1.200000e+01    4.831578e-02    7.164930e-05    7.164930e-05
1.200000e+01    1.300000e+01    4.439616e-02    6.871013e-05    6.871013e-05
1.300000e+01    1.400000e+01    4.070448e-02    6.578732e-05    6.578732e-05
1.400000e+01    1.600000e+01    3.594871e-02    4.372648e-05    4.372648e-05
1.600000e+01    1.800000e+01    3.062762e-02    4.035847e-05    4.035847e-05
1.800000e+01    2.000000e+01    2.614732e-02    3.787786e-05    3.787786e-05
2.000000e+01    2.200000e+01    2.247156e-02    3.468372e-05    3.468372e-05
2.200000e+01    2.500000e+01    1.880597e-02    2.583341e-05    2.583341e-05
2.500000e+01    2.800000e+01    1.535675e-02    2.334468e-05    2.334468e-05
2.800000e+01    3.200000e+01    1.230107e-02    1.809872e-05    1.809872e-05
3.200000e+01    3.700000e+01    9.387286e-03    1.413831e-05    1.413831e-05
3.700000e+01    4.300000e+01    6.892338e-03    1.106004e-05    1.106004e-05
4.300000e+01    5.200000e+01    4.668654e-03    7.438066e-06    7.438066e-06
5.200000e+01    6.500000e+01    2.731068e-03    4.733595e-06    4.733595e-06
6.500000e+01    8.500000e+01    1.358397e-03    2.692300e-06    2.692300e-06
8.500000e+01    1.200000e+02    5.280414e-04    1.249049e-06    1.249049e-06
1.200000e+02    1.600000e+02    1.896317e-04    6.911773e-07    6.911773e-07
1.600000e+02    1.900000e+02    8.324040e-05    5.272065e-07    5.272065e-07
1.900000e+02    2.200000e+02    4.576973e-05    3.915403e-07    3.915403e-07
2.200000e+02    2.500000e+02    2.638982e-05    2.968713e-07    2.968713e-07
2.500000e+02    3.000000e+02    1.370935e-05    1.656666e-07    1.656666e-07
3.000000e+02    4.000000e+02    5.144008e-06    7.175667e-08    7.175667e-08
4.000000e+02    1.500000e+03    2.296781e-07    4.571671e-09    4.571671e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y03
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y03
ScaledBy=1.39352466215614155e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.854579e-02	6.232475e-05	6.232475e-05
1.000000e+00	2.000000e+00	5.032725e-02	1.020507e-04	1.020507e-04
2.000000e+00	3.000000e+00	7.037324e-02	1.215764e-04	1.215764e-04
3.000000e+00	4.000000e+00	7.865411e-02	1.274892e-04	1.274892e-04
4.000000e+00	5.000000e+00	7.937885e-02	1.307270e-04	1.307270e-04
5.000000e+00	6.000000e+00	7.596046e-02	1.279991e-04	1.279991e-04
6.000000e+00	7.000000e+00	7.144265e-02	1.239762e-04	1.239762e-04
7.000000e+00	8.000000e+00	6.601173e-02	1.191555e-04	1.191555e-04
8.000000e+00	9.000000e+00	6.120228e-02	1.146082e-04	1.146082e-04
9.000000e+00	1.000000e+01	5.597923e-02	1.099893e-04	1.099893e-04
1.000000e+01	1.100000e+01	5.126047e-02	1.049027e-04	1.049027e-04
1.100000e+01	1.200000e+01	4.701063e-02	1.005031e-04	1.005031e-04
1.200000e+01	1.300000e+01	4.321657e-02	9.638490e-05	9.638490e-05
1.300000e+01	1.400000e+01	3.992930e-02	9.246472e-05	9.246472e-05
1.400000e+01	1.600000e+01	3.539398e-02	6.157847e-05	6.157847e-05
1.600000e+01	1.800000e+01	3.028911e-02	5.673896e-05	5.673896e-05
1.800000e+01	2.000000e+01	2.616579e-02	5.256001e-05	5.256001e-05
2.000000e+01	2.200000e+01	2.271336e-02	4.897745e-05	4.897745e-05
2.200000e+01	2.500000e+01	1.928748e-02	3.728880e-05	3.728880e-05
2.500000e+01	2.800000e+01	1.590790e-02	3.318591e-05	3.318591e-05
2.800000e+01	3.200000e+01	1.299330e-02	2.583648e-05	2.583648e-05
3.200000e+01	3.700000e+01	1.006388e-02	2.030291e-05	2.030291e-05
3.700000e+01	4.300000e+01	7.494820e-03	1.575149e-05	1.575149e-05
4.300000e+01	5.200000e+01	5.168760e-03	1.045920e-05	1.045920e-05
5.200000e+01	6.500000e+01	2.994920e-03	6.358800e-06	6.358800e-06
6.500000e+01	8.500000e+01	1.372673e-03	3.316739e-06	3.316739e-06
8.500000e+01	1.200000e+02	5.129206e-04	1.447881e-06	1.447881e-06
1.200000e+02	1.600000e+02	1.818714e-04	7.970551e-07	7.970551e-07
1.600000e+02	1.900000e+02	7.955333e-05	6.078997e-07	6.078997e-07
1.900000e+02	2.200000e+02	4.339473e-05	4.489699e-07	4.489699e-07
2.200000e+02	2.500000e+02	2.509273e-05	3.414056e-07	3.414056e-07
2.500000e+02	3.000000e+02	1.337226e-05	1.930522e-07	1.930522e-07
3.000000e+02	4.000000e+02	5.064069e-06	8.400539e-08	8.400539e-08
4.000000e+02	1.500000e+03	2.300583e-07	5.398584e-09	5.398584e-09
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d33-x01-y04.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y04
DrawOnly=/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y04 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y04
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$, $1.2 < |y^{Z}| < 1.6$
RatioPlotReference=/CMS_2019_I1753680/d33-x01-y04
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d33-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d33-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	2.057100e-02	1.497400e-03	1.497400e-03
1.000000e+00	2.000000e+00	4.671500e-02	2.334300e-03	2.334300e-03
2.000000e+00	3.000000e+00	6.635800e-02	2.356700e-03	2.356700e-03
3.000000e+00	4.000000e+00	7.598700e-02	2.107200e-03	2.107200e-03
4.000000e+00	5.000000e+00	7.786500e-02	1.918600e-03	1.918600e-03
5.000000e+00	6.000000e+00	7.526800e-02	1.787200e-03	1.787200e-03
6.000000e+00	7.000000e+00	7.095300e-02	1.672800e-03	1.672800e-03
7.000000e+00	8.000000e+00	6.634000e-02	1.541600e-03	1.541600e-03
8.000000e+00	9.000000e+00	6.138200e-02	1.385000e-03	1.385000e-03
9.000000e+00	1.000000e+01	5.662000e-02	1.250700e-03	1.250700e-03
1.000000e+01	1.100000e+01	5.206500e-02	1.136800e-03	1.136800e-03
1.100000e+01	1.200000e+01	4.814400e-02	1.046800e-03	1.046800e-03
1.200000e+01	1.300000e+01	4.451200e-02	9.471000e-04	9.471000e-04
1.300000e+01	1.400000e+01	4.115500e-02	8.278300e-04	8.278300e-04
1.400000e+01	1.600000e+01	3.652400e-02	6.929700e-04	6.929700e-04
1.600000e+01	1.800000e+01	3.098900e-02	5.610200e-04	5.610200e-04
1.800000e+01	2.000000e+01	2.724900e-02	4.682500e-04	4.682500e-04
2.000000e+01	2.200000e+01	2.345100e-02	3.786500e-04	3.786500e-04
2.200000e+01	2.500000e+01	1.973000e-02	3.014900e-04	3.014900e-04
2.500000e+01	2.800000e+01	1.610800e-02	2.349200e-04	2.349200e-04
2.800000e+01	3.200000e+01	1.305700e-02	1.842800e-04	1.842800e-04
3.200000e+01	3.700000e+01	1.027700e-02	1.327800e-04	1.327800e-04
3.700000e+01	4.300000e+01	7.557400e-03	8.404800e-05	8.404800e-05
4.300000e+01	5.200000e+01	5.248000e-03	5.637900e-05	5.637900e-05
5.200000e+01	6.500000e+01	3.077500e-03	3.393600e-05	3.393600e-05
6.500000e+01	8.500000e+01	1.596400e-03	1.820400e-05	1.820400e-05
8.500000e+01	1.200000e+02	7.040900e-04	8.997500e-06	8.997500e-06
1.200000e+02	1.600000e+02	2.629900e-04	4.136700e-06	4.136700e-06
1.600000e+02	1.900000e+02	1.124200e-04	2.238100e-06	2.238100e-06
1.900000e+02	2.200000e+02	6.322200e-05	1.569500e-06	1.569500e-06
2.200000e+02	2.500000e+02	3.461400e-05	1.040500e-06	1.040500e-06
2.500000e+02	3.000000e+02	1.731200e-05	5.912500e-07	5.912500e-07
3.000000e+02	4.000000e+02	5.933900e-06	2.269900e-07	2.269900e-07
4.000000e+02	1.500000e+03	2.088800e-07	9.239600e-09	9.239600e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y04
ScaledBy=1.10630193270569551e-07
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.669343e-02	4.297439e-05	4.297439e-05
1.000000e+00	2.000000e+00	4.672190e-02	7.189473e-05	7.189473e-05
2.000000e+00	3.000000e+00	6.360606e-02	8.388534e-05	8.388534e-05
3.000000e+00	4.000000e+00	7.190819e-02	8.919202e-05	8.919202e-05
4.000000e+00	5.000000e+00	7.461807e-02	9.085710e-05	9.085710e-05
5.000000e+00	6.000000e+00	7.403704e-02	9.050267e-05	9.050267e-05
6.000000e+00	7.000000e+00	7.091329e-02	8.857286e-05	8.857286e-05
7.000000e+00	8.000000e+00	6.708272e-02	8.614740e-05	8.614740e-05
8.000000e+00	9.000000e+00	6.259268e-02	8.321443e-05	8.321443e-05
9.000000e+00	1.000000e+01	5.845368e-02	8.041605e-05	8.041605e-05
1.000000e+01	1.100000e+01	5.407183e-02	7.734324e-05	7.734324e-05
1.100000e+01	1.200000e+01	4.996082e-02	7.434497e-05	7.434497e-05
1.200000e+01	1.300000e+01	4.603610e-02	7.136514e-05	7.136514e-05
1.300000e+01	1.400000e+01	4.245611e-02	6.853413e-05	6.853413e-05
1.400000e+01	1.600000e+01	3.781600e-02	4.573615e-05	4.573615e-05
1.600000e+01	1.800000e+01	3.229307e-02	4.226457e-05	4.226457e-05
1.800000e+01	2.000000e+01	2.771414e-02	3.915367e-05	3.915367e-05
2.000000e+01	2.200000e+01	2.397578e-02	3.641733e-05	3.641733e-05
2.200000e+01	2.500000e+01	2.017393e-02	2.727542e-05	2.727542e-05
2.500000e+01	2.800000e+01	1.650234e-02	2.466885e-05	2.466885e-05
2.800000e+01	3.200000e+01	1.337253e-02	1.923153e-05	1.923153e-05
3.200000e+01	3.700000e+01	1.032330e-02	1.511336e-05	1.511336e-05
3.700000e+01	4.300000e+01	7.649727e-03	1.187638e-05	1.187638e-05
4.300000e+01	5.200000e+01	5.258450e-03	8.039785e-06	8.039785e-06
5.200000e+01	6.500000e+01	3.125542e-03	5.157364e-06	5.157364e-06
6.500000e+01	8.500000e+01	1.581415e-03	2.957636e-06	2.957636e-06
8.500000e+01	1.200000e+02	6.258477e-04	1.406492e-06	1.406492e-06
1.200000e+02	1.600000e+02	2.299891e-04	7.975549e-07	7.975549e-07
1.600000e+02	1.900000e+02	1.004670e-04	6.086783e-07	6.086783e-07
1.900000e+02	2.200000e+02	5.395803e-05	4.460712e-07	4.460712e-07
2.200000e+02	2.500000e+02	3.041593e-05	3.349089e-07	3.349089e-07
2.500000e+02	3.000000e+02	1.565638e-05	1.861219e-07	1.861219e-07
3.000000e+02	4.000000e+02	5.340119e-06	7.686211e-08	7.686211e-08
4.000000e+02	1.500000e+03	1.969217e-07	4.450280e-09	4.450280e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y04
ScaledBy=1.11107735336284927e-07
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.806225e-02    4.665204e-05    4.665204e-05
1.000000e+00    2.000000e+00    5.125984e-02    7.755173e-05    7.755173e-05
2.000000e+00    3.000000e+00    6.938960e-02    9.019702e-05    9.019702e-05
3.000000e+00    4.000000e+00    7.488651e-02    9.378079e-05    9.378079e-05
4.000000e+00    5.000000e+00    7.609713e-02    9.449671e-05    9.449671e-05
5.000000e+00    6.000000e+00    7.490831e-02    9.380533e-05    9.380533e-05
6.000000e+00    7.000000e+00    7.155284e-02    9.169907e-05    9.169907e-05
7.000000e+00    8.000000e+00    6.730497e-02    8.899415e-05    8.899415e-05
8.000000e+00    9.000000e+00    6.240659e-02    8.574947e-05    8.574947e-05
9.000000e+00    1.000000e+01    5.743254e-02    8.226128e-05    8.226128e-05
1.000000e+01    1.100000e+01    5.281615e-02    7.887396e-05    7.887396e-05
1.100000e+01    1.200000e+01    4.869791e-02    7.575767e-05    7.575767e-05
1.200000e+01    1.300000e+01    4.477616e-02    7.269265e-05    7.269265e-05
1.300000e+01    1.400000e+01    4.097184e-02    6.948375e-05    6.948375e-05
1.400000e+01    1.600000e+01    3.632729e-02    4.627668e-05    4.627668e-05
1.600000e+01    1.800000e+01    3.090684e-02    4.269775e-05    4.269775e-05
1.800000e+01    2.000000e+01    2.641124e-02    3.947889e-05    3.947889e-05
2.000000e+01    2.200000e+01    2.277523e-02    3.663504e-05    3.663504e-05
2.200000e+01    2.500000e+01    1.903435e-02    2.737320e-05    2.737320e-05
2.500000e+01    2.800000e+01    1.558276e-02    2.476306e-05    2.476306e-05
2.800000e+01    3.200000e+01    1.247900e-02    1.918601e-05    1.918601e-05
3.200000e+01    3.700000e+01    9.489204e-03    1.496400e-05    1.496400e-05
3.700000e+01    4.300000e+01    6.938193e-03    1.180333e-05    1.180333e-05
4.300000e+01    5.200000e+01    4.642217e-03    7.805836e-06    7.805836e-06
5.200000e+01    6.500000e+01    2.643209e-03    4.902373e-06    4.902373e-06
6.500000e+01    8.500000e+01    1.317915e-03    2.790923e-06    2.790923e-06
8.500000e+01    1.200000e+02    5.213817e-04    1.307765e-06    1.307765e-06
1.200000e+02    1.600000e+02    1.927947e-04    7.340283e-07    7.340283e-07
1.600000e+02    1.900000e+02    8.376820e-05    5.572413e-07    5.572413e-07
1.900000e+02    2.200000e+02    4.657550e-05    4.154541e-07    4.154541e-07
2.200000e+02    2.500000e+02    2.629701e-05    3.122096e-07    3.122096e-07
2.500000e+02    3.000000e+02    1.394707e-05    1.761592e-07    1.761592e-07
3.000000e+02    4.000000e+02    4.958738e-06    7.422629e-08    7.422629e-08
4.000000e+02    1.500000e+03    1.987818e-07    4.480889e-09    4.480889e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y04
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y04
ScaledBy=1.54612116109979372e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.822915e-02	6.480619e-05	6.480619e-05
1.000000e+00	2.000000e+00	4.971120e-02	1.065751e-04	1.065751e-04
2.000000e+00	3.000000e+00	6.918761e-02	1.256696e-04	1.256696e-04
3.000000e+00	4.000000e+00	7.767142e-02	1.330917e-04	1.330917e-04
4.000000e+00	5.000000e+00	7.848011e-02	1.365983e-04	1.365983e-04
5.000000e+00	6.000000e+00	7.531452e-02	1.339850e-04	1.339850e-04
6.000000e+00	7.000000e+00	7.126310e-02	1.303352e-04	1.303352e-04
7.000000e+00	8.000000e+00	6.601261e-02	1.252284e-04	1.252284e-04
8.000000e+00	9.000000e+00	6.111692e-02	1.206591e-04	1.206591e-04
9.000000e+00	1.000000e+01	5.627176e-02	1.155551e-04	1.155551e-04
1.000000e+01	1.100000e+01	5.172692e-02	1.105953e-04	1.105953e-04
1.100000e+01	1.200000e+01	4.765715e-02	1.060778e-04	1.060778e-04
1.200000e+01	1.300000e+01	4.375571e-02	1.017070e-04	1.017070e-04
1.300000e+01	1.400000e+01	4.027044e-02	9.750845e-05	9.750845e-05
1.400000e+01	1.600000e+01	3.576870e-02	6.492602e-05	6.492602e-05
1.600000e+01	1.800000e+01	3.080843e-02	6.183650e-05	6.183650e-05
1.800000e+01	2.000000e+01	2.651392e-02	5.566572e-05	5.566572e-05
2.000000e+01	2.200000e+01	2.308729e-02	5.175188e-05	5.175188e-05
2.200000e+01	2.500000e+01	1.958758e-02	3.883398e-05	3.883398e-05
2.500000e+01	2.800000e+01	1.623426e-02	3.520035e-05	3.520035e-05
2.800000e+01	3.200000e+01	1.319662e-02	2.739767e-05	2.739767e-05
3.200000e+01	3.700000e+01	1.026325e-02	2.141030e-05	2.141030e-05
3.700000e+01	4.300000e+01	7.614552e-03	1.670838e-05	1.670838e-05
4.300000e+01	5.200000e+01	5.181667e-03	1.099671e-05	1.099671e-05
5.200000e+01	6.500000e+01	2.904872e-03	6.587706e-06	6.587706e-06
6.500000e+01	8.500000e+01	1.317285e-03	3.385715e-06	3.385715e-06
8.500000e+01	1.200000e+02	5.028100e-04	1.514724e-06	1.514724e-06
1.200000e+02	1.600000e+02	1.827903e-04	8.429535e-07	8.429535e-07
1.600000e+02	1.900000e+02	8.043243e-05	6.438562e-07	6.438562e-07
1.900000e+02	2.200000e+02	4.311020e-05	4.718713e-07	4.718713e-07
2.200000e+02	2.500000e+02	2.507809e-05	3.595078e-07	3.595078e-07
2.500000e+02	3.000000e+02	1.377298e-05	2.063731e-07	2.063731e-07
3.000000e+02	4.000000e+02	4.779061e-06	8.595933e-08	8.595933e-08
4.000000e+02	1.500000e+03	2.016985e-07	5.324475e-09	5.324475e-09
# END HISTO1D



==> rivet-plots/CMS_2019_I1753680/d33-x01-y05.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y05
DrawOnly=/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y05 //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y05
Title=CMS, 13 TeV, $Z \to \ell^+ \ell^-$, $1.6 < |y^{Z}| < 2.4$
RatioPlotReference=/CMS_2019_I1753680/d33-x01-y05
RatioPlot=1
RatioPlotYMin=0.6
RatioPlotYMax=1.25
LogX=1
LogY=0
XLabel=$p_{T}^{Z}$ [GeV]
YLabel=$1/\sigma d\sigma/dp_{T}^{Z}$ [1/GeV]
XMin=0.1
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2019_I1753680/d33-x01-y05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2019_I1753680/d33-x01-y05
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.997100e-02	8.394300e-04	8.394300e-04
1.000000e+00	2.000000e+00	4.594700e-02	1.791000e-03	1.791000e-03
2.000000e+00	3.000000e+00	6.559800e-02	2.395800e-03	2.395800e-03
3.000000e+00	4.000000e+00	7.522400e-02	2.604100e-03	2.604100e-03
4.000000e+00	5.000000e+00	7.418900e-02	2.440300e-03	2.440300e-03
5.000000e+00	6.000000e+00	7.207500e-02	2.258500e-03	2.258500e-03
6.000000e+00	7.000000e+00	6.915800e-02	2.073000e-03	2.073000e-03
7.000000e+00	8.000000e+00	6.327700e-02	1.812100e-03	1.812100e-03
8.000000e+00	9.000000e+00	5.968100e-02	1.634300e-03	1.634300e-03
9.000000e+00	1.000000e+01	5.738400e-02	1.510900e-03	1.510900e-03
1.000000e+01	1.100000e+01	5.347000e-02	1.372000e-03	1.372000e-03
1.100000e+01	1.200000e+01	4.822100e-02	1.233900e-03	1.233900e-03
1.200000e+01	1.300000e+01	4.357200e-02	1.113900e-03	1.113900e-03
1.300000e+01	1.400000e+01	4.058500e-02	1.005800e-03	1.005800e-03
1.400000e+01	1.600000e+01	3.772000e-02	8.859800e-04	8.859800e-04
1.600000e+01	1.800000e+01	3.257700e-02	7.199300e-04	7.199300e-04
1.800000e+01	2.000000e+01	2.765000e-02	5.738900e-04	5.738900e-04
2.000000e+01	2.200000e+01	2.567700e-02	4.986300e-04	4.986300e-04
2.200000e+01	2.500000e+01	2.159900e-02	3.870000e-04	3.870000e-04
2.500000e+01	2.800000e+01	1.820100e-02	2.948700e-04	2.948700e-04
2.800000e+01	3.200000e+01	1.478200e-02	1.992000e-04	1.992000e-04
3.200000e+01	3.700000e+01	1.161100e-02	1.247000e-04	1.247000e-04
3.700000e+01	4.300000e+01	8.932300e-03	9.479000e-05	9.479000e-05
4.300000e+01	5.200000e+01	6.212200e-03	7.816800e-05	7.816800e-05
5.200000e+01	6.500000e+01	3.587400e-03	5.151700e-05	5.151700e-05
6.500000e+01	8.500000e+01	1.761300e-03	2.654900e-05	2.654900e-05
8.500000e+01	1.200000e+02	7.546200e-04	1.202000e-05	1.202000e-05
1.200000e+02	1.600000e+02	2.997000e-04	5.663000e-06	5.663000e-06
1.600000e+02	1.900000e+02	1.364700e-04	3.210000e-06	3.210000e-06
1.900000e+02	2.200000e+02	7.570900e-05	2.136400e-06	2.136400e-06
2.200000e+02	2.500000e+02	4.271100e-05	1.400600e-06	1.400600e-06
2.500000e+02	3.000000e+02	2.154100e-05	7.968600e-07	7.968600e-07
3.000000e+02	4.000000e+02	6.868700e-06	3.052400e-07	3.052400e-07
4.000000e+02	1.500000e+03	1.739700e-07	9.933400e-09	9.933400e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y05
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-LO.yoda/CMS_2019_I1753680/d33-x01-y05
ScaledBy=1.24998879092202055e-07
Title=dot, LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.587323e-02	4.454364e-05	4.454364e-05
1.000000e+00	2.000000e+00	4.468335e-02	7.473533e-05	7.473533e-05
2.000000e+00	3.000000e+00	6.092358e-02	8.726614e-05	8.726614e-05
3.000000e+00	4.000000e+00	6.921775e-02	9.301689e-05	9.301689e-05
4.000000e+00	5.000000e+00	7.191798e-02	9.481385e-05	9.481385e-05
5.000000e+00	6.000000e+00	7.138536e-02	9.446211e-05	9.446211e-05
6.000000e+00	7.000000e+00	6.893476e-02	9.282654e-05	9.282654e-05
7.000000e+00	8.000000e+00	6.549491e-02	9.048089e-05	9.048089e-05
8.000000e+00	9.000000e+00	6.154145e-02	8.770754e-05	8.770754e-05
9.000000e+00	1.000000e+01	5.752336e-02	8.479596e-05	8.479596e-05
1.000000e+01	1.100000e+01	5.375314e-02	8.197001e-05	8.197001e-05
1.100000e+01	1.200000e+01	5.000630e-02	7.906157e-05	7.906157e-05
1.200000e+01	1.300000e+01	4.656071e-02	7.628916e-05	7.628916e-05
1.300000e+01	1.400000e+01	4.326211e-02	7.353717e-05	7.353717e-05
1.400000e+01	1.600000e+01	3.888472e-02	4.929780e-05	4.929780e-05
1.600000e+01	1.800000e+01	3.381932e-02	4.597487e-05	4.597487e-05
1.800000e+01	2.000000e+01	2.956417e-02	4.298540e-05	4.298540e-05
2.000000e+01	2.200000e+01	2.599264e-02	4.030540e-05	4.030540e-05
2.200000e+01	2.500000e+01	2.219293e-02	3.040883e-05	3.040883e-05
2.500000e+01	2.800000e+01	1.860046e-02	2.783904e-05	2.783904e-05
2.800000e+01	3.200000e+01	1.533183e-02	2.188871e-05	2.188871e-05
3.200000e+01	3.700000e+01	1.214127e-02	1.742208e-05	1.742208e-05
3.700000e+01	4.300000e+01	9.202877e-03	1.384647e-05	1.384647e-05
4.300000e+01	5.200000e+01	6.466553e-03	9.476942e-06	9.476942e-06
5.200000e+01	6.500000e+01	3.751139e-03	6.005691e-06	6.005691e-06
6.500000e+01	8.500000e+01	1.767509e-03	3.323678e-06	3.323678e-06
8.500000e+01	1.200000e+02	6.828974e-04	1.561697e-06	1.561697e-06
1.200000e+02	1.600000e+02	2.671413e-04	9.136790e-07	9.136790e-07
1.600000e+02	1.900000e+02	1.238364e-04	7.183177e-07	7.183177e-07
1.900000e+02	2.200000e+02	6.777440e-05	5.314045e-07	5.314045e-07
2.200000e+02	2.500000e+02	3.879967e-05	4.020743e-07	4.020743e-07
2.500000e+02	3.000000e+02	1.958732e-05	2.212869e-07	2.212869e-07
3.000000e+02	4.000000e+02	6.368693e-06	8.922329e-08	8.922329e-08
4.000000e+02	1.500000e+03	1.899983e-07	4.646560e-09	4.646560e-09
# END HISTO1D


# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y05
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-POWHEG.yoda/CMS_2019_I1753680/d33-x01-y05
ScaledBy=1.26655465838650773e-07
Title=dot, POWHEG
# xlow   xhigh   val     errminus        errplus
0.000000e+00    1.000000e+00    1.824295e-02    4.981199e-05    4.981199e-05
1.000000e+00    2.000000e+00    5.149155e-02    8.268274e-05    8.268274e-05
2.000000e+00    3.000000e+00    6.861273e-02    9.541892e-05    9.541892e-05
3.000000e+00    4.000000e+00    7.362906e-02    9.889697e-05    9.889697e-05
4.000000e+00    5.000000e+00    7.451532e-02    9.952218e-05    9.952218e-05
5.000000e+00    6.000000e+00    7.281490e-02    9.838974e-05    9.838974e-05
6.000000e+00    7.000000e+00    6.971416e-02    9.629065e-05    9.629065e-05
7.000000e+00    8.000000e+00    6.567617e-02    9.343474e-05    9.343474e-05
8.000000e+00    9.000000e+00    6.108004e-02    9.016976e-05    9.016976e-05
9.000000e+00    1.000000e+01    5.671304e-02    8.686528e-05    8.686528e-05
1.000000e+01    1.100000e+01    5.232467e-02    8.352288e-05    8.352288e-05
1.100000e+01    1.200000e+01    4.812225e-02    8.011976e-05    8.011976e-05
1.200000e+01    1.300000e+01    4.471518e-02    7.722873e-05    7.722873e-05
1.300000e+01    1.400000e+01    4.121713e-02    7.411780e-05    7.411780e-05
1.400000e+01    1.600000e+01    3.683097e-02    4.958162e-05    4.958162e-05
1.600000e+01    1.800000e+01    3.163738e-02    4.598615e-05    4.598615e-05
1.800000e+01    2.000000e+01    2.754021e-02    4.297193e-05    4.297193e-05
2.000000e+01    2.200000e+01    2.399274e-02    4.006701e-05    4.006701e-05
2.200000e+01    2.500000e+01    2.043038e-02    3.018451e-05    3.018451e-05
2.500000e+01    2.800000e+01    1.696440e-02    2.750460e-05    2.750460e-05
2.800000e+01    3.200000e+01    1.388280e-02    2.154709e-05    2.154709e-05
3.200000e+01    3.700000e+01    1.079306e-02    1.699888e-05    1.699888e-05
3.700000e+01    4.300000e+01    8.043893e-03    1.340096e-05    1.340096e-05
4.300000e+01    5.200000e+01    5.497936e-03    9.042984e-06    9.042984e-06
5.200000e+01    6.500000e+01    3.087982e-03    5.635751e-06    5.635751e-06
6.500000e+01    8.500000e+01    1.439929e-03    3.101737e-06    3.101737e-06
8.500000e+01    1.200000e+02    5.605649e-04    1.452217e-06    1.452217e-06
1.200000e+02    1.600000e+02    2.157627e-04    8.299537e-07    8.299537e-07
1.600000e+02    1.900000e+02    1.009033e-04    6.538936e-07    6.538936e-07
1.900000e+02    2.200000e+02    5.658123e-05    4.887508e-07    4.887508e-07
2.200000e+02    2.500000e+02    3.294309e-05    3.729354e-07    3.729354e-07
2.500000e+02    3.000000e+02    1.645200e-05    2.043962e-07    2.043962e-07
3.000000e+02    4.000000e+02    5.780661e-06    8.556674e-08    8.556674e-08
4.000000e+02    1.500000e+03    1.923793e-07    4.732203e-09    4.732203e-09
# END HISTO1D



# BEGIN HISTO1D //home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y05
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/gbewick/Documents/herwig-salam/tuning-ISR/tuned-yoda/Z-13TeV/dot-MCATNLO.yoda/CMS_2019_I1753680/d33-x01-y05
ScaledBy=1.75490944169553392e-07
Title=dot, MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.803625e-02	6.825764e-05	6.825764e-05
1.000000e+00	2.000000e+00	4.856128e-02	1.117120e-04	1.117120e-04
2.000000e+00	3.000000e+00	6.794042e-02	1.319470e-04	1.319470e-04
3.000000e+00	4.000000e+00	7.609281e-02	1.396280e-04	1.396280e-04
4.000000e+00	5.000000e+00	7.659612e-02	1.430125e-04	1.430125e-04
5.000000e+00	6.000000e+00	7.362668e-02	1.400546e-04	1.400546e-04
6.000000e+00	7.000000e+00	6.966838e-02	1.358287e-04	1.358287e-04
7.000000e+00	8.000000e+00	6.438922e-02	1.310076e-04	1.310076e-04
8.000000e+00	9.000000e+00	5.992747e-02	1.261328e-04	1.261328e-04
9.000000e+00	1.000000e+01	5.519474e-02	1.211308e-04	1.211308e-04
1.000000e+01	1.100000e+01	5.094499e-02	1.164008e-04	1.164008e-04
1.100000e+01	1.200000e+01	4.704015e-02	1.117372e-04	1.117372e-04
1.200000e+01	1.300000e+01	4.384801e-02	1.076181e-04	1.076181e-04
1.300000e+01	1.400000e+01	4.072763e-02	1.036510e-04	1.036510e-04
1.400000e+01	1.600000e+01	3.649447e-02	6.933772e-05	6.933772e-05
1.600000e+01	1.800000e+01	3.184830e-02	6.457083e-05	6.457083e-05
1.800000e+01	2.000000e+01	2.784744e-02	6.032489e-05	6.032489e-05
2.000000e+01	2.200000e+01	2.456488e-02	5.651938e-05	5.651938e-05
2.200000e+01	2.500000e+01	2.120059e-02	4.278868e-05	4.278868e-05
2.500000e+01	2.800000e+01	1.794381e-02	3.905664e-05	3.905664e-05
2.800000e+01	3.200000e+01	1.483373e-02	3.062824e-05	3.062824e-05
3.200000e+01	3.700000e+01	1.179312e-02	2.426725e-05	2.426725e-05
3.700000e+01	4.300000e+01	8.949390e-03	1.912053e-05	1.912053e-05
4.300000e+01	5.200000e+01	6.202007e-03	1.268774e-05	1.268774e-05
5.200000e+01	6.500000e+01	3.378102e-03	7.556461e-06	7.556461e-06
6.500000e+01	8.500000e+01	1.411624e-03	3.722684e-06	3.722684e-06
8.500000e+01	1.200000e+02	5.308106e-04	1.651210e-06	1.651210e-06
1.200000e+02	1.600000e+02	2.059201e-04	9.516876e-07	9.516876e-07
1.600000e+02	1.900000e+02	9.457960e-05	7.438244e-07	7.438244e-07
1.900000e+02	2.200000e+02	5.373547e-05	5.607874e-07	5.607874e-07
2.200000e+02	2.500000e+02	3.155327e-05	4.296244e-07	4.296244e-07
2.500000e+02	3.000000e+02	1.593809e-05	2.365160e-07	2.365160e-07
3.000000e+02	4.000000e+02	5.691171e-06	9.993743e-08	9.993743e-08
4.000000e+02	1.500000e+03	1.820320e-07	5.388959e-09	5.388959e-09
# END HISTO1D


